Optimality Conditions for Bilevel Imaging Learning Problems with Total Variation Regularization

We address the problem of optimal scale-dependent parameter learning in total variation image denoising. Such problems are formulated as bilevel optimization instances with total variation denoising problems as lower-level constraints. For the bilevel problem, we are able to derive M-stationarity conditions, after characterizing the corresponding Mordukhovich generalized normal cone and verifying suitable constraint qualification conditions. We also derive B-stationarity conditions, after investigating the Lipschitz continuity and directional differentiability of the lower-level solution operator. A characterization of the Bouligand subdifferential of the solution mapping, by means of a properly defined linear system, is provided as well. Based on this characterization, we propose a two-phase non-smooth trust-region algorithm for the numerical solution of the bilevel problem and test it computationally for two particular experimental settings.

==> experiments/cameraman_128_5/sumregs_optimal_parameter_patch_2_2_3cameraman_128_5.txt <==
# params = (verbose_iter = 1, maxiter = 200, save_results = true, dataset_name = "cameraman_128_5", save_iterations = false, tol = 1.0e-5, num_samples = 1, η₁ = 0.25, η₂ = 0.75, β₁ = 0.25, β₂ = 1.5, Δ₀ = 1.0e-5, α₀ = [1.0e-5 1.0e-5; 1.0e-5 1.0e-5]

[1.0e-5 1.0e-5; 1.0e-5 1.0e-5]

[1.0e-5 1.0e-5; 1.0e-5 1.0e-5], save_prefix = "sumregs_optimal_parameter_patch_(2, 2, 3)cameraman_128_5"), x = [0.009872168426513674 0.008344945907592776; 0.005587836227416997 0.005727493743896488]

[0.010912842178344727 0.008453067855834964; 0.006862774200439459 0.0038759053802490287]

[0.003258709259033205 0.005704968338012697; -2.9695129394527177e-6 1.3515243530495488e-5]
iter	time	function_value	gradient_value	radius_value	stopping_criteria
1	1.5118974260985851e-5	39.380736495011675	666.6418340754236	1.5000000000000002e-5	6.928203230275511e-5
2	18.826577781001106	39.324096672329986	662.8259596896634	2.2500000000000005e-5	0.00010392304845413263
3	37.523501401999965	39.23978581163188	657.1139373895949	3.375000000000001e-5	0.00015588457268119897
4	56.964741286006756	39.114776486195254	648.5728014195332	5.062500000000001e-5	0.0002338268590217984
5	80.58274226309732	38.9305302029372	635.8249624361139	7.593750000000002e-5	0.00035074028853269767
6	98.83650000509806	38.661474164624295	616.8686342697825	0.00011390625000000003	0.0005261104327990467
7	114.61813847511075	38.274203130587274	588.8514742210017	0.00017085937500000006	0.0007891656491985701
8	130.82335783413146	37.72941921559062	547.8466670027733	0.0002562890625000001	0.0011837484737978554
9	147.8968970271526	36.9917064923299	488.263840129872	0.00038443359375000017	0.0017756227106967826
10	163.86899839912076	36.058345335162386	403.95556443280435	0.0005766503906250003	0.0026634340660451747
11	180.18590246106032	35.02665357179585	292.06145583747247	0.0005766503906250003	0.003995151099067762
12	203.10834616515785	34.3721487275805	202.33953529160544	0.0005766503906250003	0.003995151099067762
13	222.72138995921705	34.00431488050833	134.7828785815499	0.0005766503906250003	0.003647057296001616
14	242.77882717514876	33.77694836682519	73.25714542660594	0.0005766503906250003	0.003995151099067762
15	268.0694587341277	33.68976939806582	46.880448518022554	0.0005766503906250003	0.0038250659618300014
16	287.9210786342155	33.68976939806582	46.880448518022554	0.00014416259765625007	0.0038250659618300014
17	304.2623472332489	33.66710878134344	29.298702048008153	0.00014416259765625007	0.0009987877747669402
18	321.6992936002789	33.65552283312095	23.346136961470663	0.00014416259765625007	0.0009117643240004037
19	341.7314884122461	33.64436703959593	24.942050079099314	0.00014416259765625007	0.0009987877747669404
20	359.31109671026934	33.63998154086105	21.455103902752587	0.00014416259765625007	0.0007628367635110017
21	381.557783605298	33.63258366344186	23.7073513912099	0.00014416259765625007	0.0009117643240004045
22	398.8377624603454	33.626349045546604	20.44109334501886	0.00014416259765625007	0.000911764324000404
23	414.189608551329	33.621020433675525	23.463157245025005	0.00014416259765625007	0.0008649755859375011
24	429.0428339383798	33.618019271091796	19.835928867900684	3.604064941406252e-5	0.0008649755859375011
25	445.14755604136735	33.61510667458118	19.002072503390146	3.604064941406252e-5	0.000239066622614376
26	462.18853911338374	33.61326486232392	18.658886090748112	3.604064941406252e-5	0.0001765624021259819
27	477.980201964383	33.61189072721484	18.445825410126872	3.604064941406252e-5	0.0002038767007924053
28	493.46012125338893	33.61021119928797	18.57874070176459	3.604064941406252e-5	0.00017656240212598185
29	513.9071742523229	33.60902376985399	18.46641426269552	3.604064941406252e-5	0.00017656240212598196
30	529.7192488103174	33.607907200126306	18.025324788183013	3.604064941406252e-5	0.00014416259765625032
31	546.2657234083163	33.60686426207281	17.80248660841929	3.604064941406252e-5	0.00016117868408616385
32	563.9207497133175	33.60546174253869	17.639146313594505	3.604064941406252e-5	0.0002038767007924052
33	581.4646082172403	33.60339906597857	17.95687589908674	3.604064941406252e-5	0.00021624389648437577
34	597.4705168103101	33.60254129098048	17.936499158556817	3.604064941406252e-5	0.000190709190877751
35	613.1597544662654	33.60138424267887	17.326739884850966	3.604064941406252e-5	0.00017656240212598183
36	629.6928165892605	33.59959433906983	17.68700578264441	3.604064941406252e-5	0.00020387670079240522
37	644.1489782092394	33.59824057746281	17.08839645036825	3.604064941406252e-5	0.00017656240212598188
38	658.8989658902865	33.597145798352685	16.93152109658822	3.604064941406252e-5	0.0001611786840861639
39	675.1184984053252	33.59585277124023	16.75345179121921	3.604064941406252e-5	0.00017656240212598185
40	692.3336851004278	33.594234484737015	17.07696509854971	3.604064941406252e-5	0.00021624389648437588
41	709.015275759506	33.59378721746011	17.19851608926545	5.406097412109377e-5	0.0001719842091699138
42	726.1690654315753	33.59253462130582	16.653649592779896	5.406097412109377e-5	0.00019664960481809274
43	744.3842663805699	33.59189388909455	17.060432893914953	5.406097412109377e-5	0.00024910194390747784
44	764.8179085046286	33.59064386121367	17.103855659175974	5.406097412109377e-5	0.00029253376294367627
45	785.8374542705715	33.58983177798805	16.973197564154177	5.406097412109377e-5	0.0002715550296904302
46	805.6234389805468	33.58856308134759	18.34961112028434	5.406097412109377e-5	0.0003298684604887672
47	823.51821025752	33.58775380834296	18.203968844008585	5.406097412109377e-5	0.0002715550296904302
48	840.9515830175951	33.58728562967745	18.183274916414447	5.406097412109377e-5	0.0002491019439074782
49	858.1408403625246	33.5865571839116	18.111818266418936	5.406097412109377e-5	0.0002715550296904302
50	875.4758947505616	33.58606291522578	18.875357996065965	1.3515243530273443e-5	0.00031164538426478095
51	892.8810417655623	33.585844325794575	18.58354790518431	2.0272865295410165e-5	7.645376279715241e-5
52	909.6958572815638	33.585311817920086	18.89691811406999	2.0272865295410165e-5	0.00012835433268818447
53	926.8372978705447	33.58518822087623	18.67043861546283	2.0272865295410165e-5	8.568397945765233e-5
54	943.7664092805935	33.58496905451151	18.71885140333876	2.0272865295410165e-5	6.36697086330123e-5
55	961.0747380845714	33.58477397965192	18.72949580383028	2.0272865295410165e-5	8.568397945765233e-5
56	977.260807914543	33.58456325022892	18.61287781570948	2.0272865295410165e-5	4.9090483072275106e-5
57	994.5908973395126	33.58442985437572	18.431374560789315	2.0272865295410165e-5	7.548369404418437e-5
58	1011.3404875164852	33.584204497921284	18.24026861404338	2.0272865295410165e-5	7.548369404418437e-5
59	1027.9807151074056	33.58405969672379	19.076721454680076	2.0272865295410165e-5	0.00010310022732266934
60	1045.034353687428	33.58379485858564	18.182251670288768	2.0272865295410165e-5	0.0001031002273226695
61	1061.419691484538	33.58356298149553	18.22244931747375	2.0272865295410165e-5	0.0001031002273226695
62	1078.463872671593	33.58334768341873	18.128805097396008	2.0272865295410165e-5	6.366970863301258e-5
63	1095.5281931665959	33.58325717971436	18.137435135965774	2.0272865295410165e-5	7.54836940441846e-5
64	1111.4012972525088	33.5830939682009	18.002825472398296	2.0272865295410165e-5	7.54836940441846e-5
65	1127.9072459015297	33.58301104035338	18.019296438758865	2.0272865295410165e-5	7.54836940441846e-5
66	1144.3071632155916	33.582614587118	18.76327563542991	2.0272865295410165e-5	0.00012474584434527742
67	1161.1947427826235	33.58246198481727	18.189987743319943	2.0272865295410165e-5	0.00011797274860014424
68	1178.3617193776881	33.5822772017902	18.104268379404946	2.0272865295410165e-5	4.9090483072275465e-5
69	1196.2006592297694	33.5822040893861	18.05819381450805	2.0272865295410165e-5	4.9090483072275465e-5
70	1216.77197754581	33.58202694493205	17.980413825349252	2.0272865295410165e-5	4.9090483072275465e-5
71	1235.6453405207722	33.58196153172669	17.93973344612026	2.0272865295410165e-5	4.9090483072275465e-5
72	1253.1640927937115	33.581792131743896	17.86866198316155	2.0272865295410165e-5	4.9090483072275465e-5
73	1271.6989397807047	33.58153763482941	18.605047209517547	2.0272865295410165e-5	0.00011797274860014424
74	1288.3004725107457	33.58119415546105	18.257600320350328	2.0272865295410165e-5	0.00011078634005656797
75	1305.1724769778084	33.5811439222287	17.977237613704943	5.068216323852541e-6	8.568397945765253e-5


==> experiments/cameraman_128_5/sumregs_optimal_parameter_patch_2_2_3cameraman_128_5_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.6024842463779039 	 23.169897929404108 	 0.8068345766109675 	 25.967011546569204
					 0.8068345766109675	 0.0


==> experiments/cameraman_128_5/sumregs_optimal_parameter_patch_4_4_3cameraman_128_5.txt <==
# params = (verbose_iter = 1, maxiter = 200, save_results = true, dataset_name = "cameraman_128_5", save_iterations = false, tol = 1.0e-9, num_samples = 1, η₁ = 0.25, η₂ = 0.75, β₁ = 0.25, β₂ = 1.5, Δ₀ = 1.0e-5, α₀ = [0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01]

[0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01]

[0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01], save_prefix = "sumregs_optimal_parameter_patch_(4, 4, 3)cameraman_128_5"), x = [0.012619016621410848 0.01131345387727022 0.009021278076171875 0.013974887695312499; 0.011586716308593748 0.006003447265624998 0.004057252197265622 0.01194577880859375; 0.008886699218749999 0.004850146484374998 0.0013902441406249955 0.008093804931640625; 0.006652178955078125 0.0036968633010983436 0.004340996093749997 0.004273496093749997]

[0.012619016621410848 0.010448460693359375 0.0093816845703125 0.011956593730151658; 0.012595854492187496 0.0080217236328125 0.0037689270019531217 0.009938317362964156; 0.0077333984375 0.005210552978515624 0.0006694311523437451 0.008670455322265624; 0.00658009765625 0.004345594990551469 0.003985170898437497 0.004273496093749997]

[0.013660173339843752 0.0015343891403078998 0.0083317138671875 0.015838186543285844; 0.0049126440429687465 -2.068186491682863e-5 -2.0681864916828846e-5 0.013243259785473345; 0.0035526655074953994 -2.0681864916828846e-5 2.0681864917272935e-5 -2.068186491682863e-5; -2.0681864916828846e-5 2.0681864917272935e-5 0.0029760151168704 0.0063638537597656255]
iter	time	function_value	gradient_value	radius_value	stopping_criteria
1	7.880968041718006e-6	35.582072577496014	168.14038992599947	1.5000000000000002e-5	0.00013856406460550452
2	16.571186948916875	35.56078004307348	167.70181523911322	2.2500000000000005e-5	0.00019672315572906335
3	33.34064974891953	35.52914313863387	167.06518903010226	3.375000000000001e-5	0.00029849623113198544
4	50.292291424935684	35.48407379383901	166.06302822232036	5.062500000000001e-5	0.0004215373648918911
5	66.84887712995987	35.41430603791689	164.59816774203085	7.593750000000002e-5	0.0006561749957138002
6	83.27778546488844	35.311498126309424	162.22555946317206	0.00011390625000000003	0.0009605418392761406
7	100.42893242195714	35.16098268875298	158.66778306337724	0.00017085937500000006	0.001476393740356044
8	116.60485532390885	34.94443348033554	153.11510734320098	0.0002562890625000001	0.002161219138371332
9	133.51302605494857	34.64214241429419	143.9721299916167	0.00038443359375000017	0.003321885915801088
10	150.17721569899004	34.23634460626375	129.05587272331118	0.0005766503906250003	0.0046768365189007784
11	166.7363591059111	33.75922357452193	104.84455894334698	0.0005766503906250003	0.007015254778351168
12	183.28484973392915	33.41565926723023	79.75237175176943	0.0005766503906250003	0.007109423485572564
13	199.72759913792834	33.214686083872394	57.894528090362016	0.0005766503906250003	0.006625208588191879
14	215.7977285879897	33.12296075793972	42.46398724073431	0.0005766503906250003	0.006919804687500003
15	232.24765971698798	33.04699203116559	32.02171261043913	0.0005766503906250003	0.007015254778351168
16	248.709788471926	33.02617193143541	25.201105055409542	0.00014416259765625007	0.0067248413757562565
17	264.937313945964	33.00296602309548	19.91040579878171	0.00014416259765625007	0.0018005902676143902
18	281.8277657140279	32.98961497587234	17.000526603298113	0.00014416259765625007	0.0017773558713931397
19	298.9492359641008	32.977721482660904	17.623695007932078	0.00014416259765625007	0.0017773558713931406
20	316.22463757311925	32.97329354912478	16.231681278717087	0.00014416259765625007	0.0015017019228399124
21	332.7347389641218	32.969385066999116	16.60349533941303	0.00014416259765625007	0.0014525723985646148
22	349.45713302108925	32.96624085058124	16.626411931063384	0.00014416259765625007	0.0015394548385987356
23	365.9643075930653	32.96174298236837	17.089062891784277	0.00014416259765625007	0.001401721969964953
24	385.07579599902965	32.95947511081592	16.034142542108693	0.00014416259765625007	0.0013411046359544229
25	401.1832039579749	32.957661994613424	17.18206181680812	0.00014416259765625007	0.0012858536279799172
26	417.83593149401713	32.95662597559127	16.036523299693048	3.604064941406252e-5	0.001438428532756867
27	434.793026873027	32.95628725391593	16.14036090093494	3.604064941406252e-5	0.0003881696737017652
28	451.9615531610325	32.95576197187568	16.009604742091337	3.604064941406252e-5	0.00026296377590624665
29	468.38146367599256	32.95576197187568	16.009604742091337	2.2525405883789074e-6	0.00026296377590624665
30	484.92185104696546	32.95576197187568	16.009604742091337	1.407837867736817e-7	0.00026296377590624665
31	501.1814902849728	32.95576197187568	16.009604742091337	8.798986673355107e-9	0.00026296377590624665
32	517.8696940239752	32.95576199205903	16.009642002469	5.499366670846942e-10	7.670778742823157e-8


==> experiments/cameraman_128_5/sumregs_optimal_parameter_patch_4_4_3cameraman_128_5_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.6024842463779039 	 23.169897929404108 	 0.8187377574988172 	 25.736678966171617
					 0.8187377574988172	 25.736678966171617


==> experiments/cameraman_128_5/sumregs_optimal_parameter_patch_8_8_3cameraman_128_5.txt <==
# params = (verbose_iter = 1, maxiter = 200, save_results = true, dataset_name = "cameraman_128_5", save_iterations = false, tol = 1.0e-9, num_samples = 1, η₁ = 0.25, η₂ = 0.75, β₁ = 0.25, β₂ = 1.5, Δ₀ = 1.0e-5, α₀ = [0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01]

[0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01]

[0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01; 0.01 0.01 0.01 0.01 0.01 0.01 0.01 0.01], save_prefix = "sumregs_optimal_parameter_patch_(8, 8, 3)cameraman_128_5"), x = [0.012548096292329246 0.013400462274784189 0.01546206051014302 0.012949781215392173 0.012799321026585566 0.014499207375943929 0.012897504204276749 0.01547035117448831; 0.011654609612907551 0.0132425035903696 0.012231430511890184 0.006589003743089272 0.006264934010304742 0.009529178793274803 0.011980264224472958 0.01279099915610961; 0.012582425564326729 0.012052590417641326 0.01001539930245999 0.001977682149060851 1.4209482953950065e-9 0.009770404430571325 0.011838269992999268 0.0115927290538502; 0.01359075362595333 0.008990726087882069 0.009855349456796537 0.004642874027470238 0.0004553373131900016 0.01145515765809159 0.01135158604757857 0.011396588805563806; 0.007764674378545753 0.010264798623008501 0.01325470222758875 0.0014590449125642725 1.4209482953950065e-9 0.005057859814836117 0.010040721365412437 0.00676749209859088; 0.005316854063849717 0.014808288317366936 0.008771180817439163 1.4209482953950061e-9 1.4209482953950065e-9 0.0013910896252868363 0.006419954569283581 0.006291520160305953; 0.007833308311029073 0.009850379357056344 0.007743962093603188 -9.962033122810155e-11 0.006268968394114963 0.00386130209275678 0.008414914751065046 0.006330787907024932; 0.0024355834262481902 0.004418661686784497 0.006855059204686522 0.0015263772387216423 0.004844331072934465 0.0026109123952867495 0.0015514078498962002 0.004019817149061125]

[0.01200298963402631 0.012728951294572906 0.015549788042049041 0.013923205824404617 0.013185018351882504 0.014425240619252702 0.012722686867801277 0.01427090384442923; 0.012817431853747075 0.013839325314232851 0.012398364216306544 0.004595584638970495 0.007302603925307485 0.009529178793274803 0.013504747082391992 0.00904762799287335; 0.012582425564326729 0.010774305177433965 0.009548337115985777 0.003636725618780326 1.4209482953950065e-9 0.007897971570484254 0.011456103000147306 0.012886342196792284; 0.012708789759635145 0.007739063969474958 0.01055337252534111 0.006547457169907252 0.001373424800264034 0.010262232068999328 0.010091189930232506 0.010837112467109727; 0.010196296079993446 0.007888911461907556 0.014535849272462036 0.001430179836782331 6.414461285097916e-6 0.0050366787291350155 0.009329393535513231 0.006741834253451378; 0.0037389976612361995 0.013171684350029975 0.010694270789549773 1.4209482953950065e-9 1.420948295395007e-9 0.0013782607027170845 0.006202860401969809 0.006272276776451325; 0.005719451535539728 0.009499844480697794 0.009811862438772804 0.0006487224508248751 0.00540362520442987 0.0027456827797197863 0.005997072116254156 0.004711878354132083; 0.0037113953978864843 0.0054680913443630585 0.004719995723259778 0.003866029124801683 0.0037565631651839317 0.0031544967786116436 0.0016930772409301386 0.004512944153301321]

[0.009598708800162456 0.011427463802486928 0.016033900684940126 0.011066443801936 0.010897902073597102 0.01507900768625751 0.014752490081188702 0.01510585252171946; 0.013200610741531093 0.011461632424522434 0.009106783405575006 6.421704178561785e-7 0.00018106922370209573 0.012248132053915142 0.015669234561534802 0.014285660609361806; 0.013745414866576761 0.006333737094214331 0.002662123959750925 1.420948295340796e-9 1.420948295395033e-9 0.005290760499257621 0.014797702941718708 0.014830017867115061; 0.011993198775175297 0.0004021035088385059 0.016717798110804677 0.0016735342618905945 1.420948295395007e-9 0.01313917911301771 0.00686497987486029 0.014737278665852465; 0.0077541416782728285 0.0030936323145702733 0.009311524523092266 8.943942617181693e-10 1.4209482953950065e-9 0.0035410311215264938 0.004084288716443984 0.013365176347407946; 4.032563870290773e-6 0.008553076845689246 0.0044348619165004025 1.4209482953950065e-9 1.420948295610153e-9 1.4209482953954305e-9 8.943942617181689e-10 8.943942617147806e-10; 0.009670742674146133 1.7124544472464016e-6 0.0029240574325069893 1.420948295395007e-9 0.007679875713891816 -1.4921915287867415e-9 0.011690416752742565 0.00785996077633565; 0.005405733530477126 8.943942617185924e-10 0.0005251694028249709 1.4209482953950028e-9 0.005540719481046656 0.004808651829472361 0.00025702850405129405 0.005776345783656549]
iter	time	function_value	gradient_value	radius_value	stopping_criteria
1	5.8979494497179985e-6	35.581230373548145	103.11147013737667	1.5000000000000002e-5	0.0002771281292110092
2	19.783320237882435	35.55896945183491	102.90077811146797	2.2500000000000005e-5	0.00038535697735996054
3	39.295578810968436	35.525849610880336	102.6029760338436	3.375000000000001e-5	0.000584999999999999
4	59.97305711789522	35.47906233525077	102.15132215994771	5.062500000000001e-5	0.0008376529711043798
5	89.58031641494017	35.40733356443416	101.52609240166495	7.593750000000002e-5	0.0012767139215580058
6	106.6506509919418	35.29982838713202	100.43714998675836	0.00011390625000000003	0.0019150708823369835
7	124.69217846193351	35.14062088568259	98.83060492621597	0.00017085937500000006	0.002881625517828444
8	143.8406465369044	34.91299795741014	96.37005999673019	0.0002562890625000001	0.00424061816621595
9	161.70170979795512	34.58499923965311	92.35768522408279	0.00038443359375000017	0.006381546192375314
10	178.6512886659475	34.14540066380203	86.0357451782476	0.0005766503906250003	0.009162109952735278
11	195.78733331686817	33.577823691604905	75.70688495600247	0.0005766503906250003	0.013597215677940434
12	212.58029346587136	33.120651417382106	64.92300357572381	0.0005766503906250003	0.013350421743610568
13	229.86188029195182	32.784920010420436	54.17372310800965	0.0005766503906250003	0.013098978863717222
14	246.6238113750005	32.53703368667566	44.0278930514565	0.0005766503906250003	0.012313882689535108
15	263.19970131805167	32.371160703998896	35.084957946831025	0.0005766503906250003	0.011873958285061367
16	279.6636329110479	32.260328153681414	27.636150077844277	0.0005766503906250003	0.01220538821617602
17	296.1076233431231	32.17274829121468	21.948174487787803	0.0005766503906250003	0.012581026204240717
18	312.8904909341363	32.17274829121468	21.948174487787803	0.00014416259765625007	0.012581026204240717
19	329.4534932990791	32.17136366528956	22.729831176846847	0.0002162438964843751	0.0034469246741017905
20	345.7612949741306	32.17136366528956	22.729831176846847	5.406097412109377e-5	0.0034469246741017905
21	362.15849327715114	32.17585836361635	23.25781839860854	2.0272865295410165e-5	0.0011037096671762303
22	378.43964356416836	32.17292597709399	23.017377870107314	2.0272865295410165e-5	0.0004264673146405514
23	395.0431798740756	32.17088472704181	22.856008487915926	2.0272865295410165e-5	0.0003749218357935337
24	411.1795951400418	32.17134584249205	22.923565143782678	7.602324485778812e-6	0.0003727229892100165
25	427.6236515020719	32.17015298008631	22.84529270359193	7.602324485778812e-6	0.00014897452679379903
26	443.8887198771117	32.17029747061694	22.873991086426887	1.900581121444703e-6	0.00014610526243313013
27	460.13344865106046	32.170028071800814	22.852900889621427	1.900581121444703e-6	3.7825126214556e-5
28	476.5325570360292	32.169873155614624	22.84040666144072	2.8508716821670545e-6	3.104747731647712e-5
29	492.7156122920569	32.16979487327528	22.844171148448655	4.2763075232505815e-6	5.169642652190683e-5
30	509.18325438105967	32.16965420898546	22.83329580264213	4.2763075232505815e-6	6.553035855745766e-5
31	525.6388820970897	32.16958741912428	22.83716192967885	4.2763075232505815e-6	6.653394778466971e-5
32	542.6149642460514	32.16937635478686	22.82384932722047	4.2763075232505815e-6	6.486389238561152e-5
33	559.2683504570741	32.169238703632125	22.83184317145631	6.414461284875872e-6	7.182087752979365e-5
34	576.1404708661139	32.16900992317547	22.81750316370283	6.414461284875872e-6	0.00011522838334361048
35	592.8994865771383	32.16893621591061	22.825363914243074	6.414461284875872e-6	9.222106024798651e-5
36	609.5710914511001	32.1685981135445	22.806703582459228	6.414461284875872e-6	9.222106024798699e-5
37	626.4671440101229	32.168504376161806	22.814249648700024	6.414461284875872e-6	7.554364718592474e-5
38	642.4562120031333	32.16836148488962	22.809493054610847	6.414461284875872e-6	7.724913990542136e-5
39	659.2437923580874	32.168252094164245	22.81416427812992	6.414461284875872e-6	6.570422643644997e-5
40	675.7950268940767	32.16799814455695	22.8055497647852	6.414461284875872e-6	0.00012253500275903224
41	692.4998378731543	32.16770642479913	22.81373707099476	9.621691927313807e-6	0.00010120262114410184
42	708.9912034311565	32.16756448923359	22.808758644772816	9.621691927313807e-6	0.00014973637949639137
43	724.7341782022268	32.16735256414733	22.809575885326844	9.621691927313807e-6	0.00013681339526129026
44	741.1539444421651	32.16705977248126	22.80088717621475	9.621691927313807e-6	0.000143420515386763
45	757.6370959552005	32.166805385836994	22.81827004045757	9.621691927313807e-6	0.0001421236659097569
46	774.1746357462835	32.16648083756838	22.811531019875098	9.621691927313807e-6	0.00015815542387133947
47	790.5667726172833	32.166180999736625	22.82246895685102	9.621691927313807e-6	0.00014724254718095003
48	806.9269729162334	32.16585190502186	22.815142088775115	1.443253789097071e-5	0.00015815542387133933
49	823.4044934862759	32.16564403486373	22.81667461669043	1.443253789097071e-5	0.00019199736563185613
50	839.9885198122356	32.16515480865594	22.81153718529544	1.443253789097071e-5	0.00022973539343470767
51	856.254438110278	32.164780585890924	22.824547803392147	1.443253789097071e-5	0.0002509987491742258
52	872.5620871193241	32.16440517114494	22.815450523373606	1.443253789097071e-5	0.00023894783876708298
53	889.5570058063604	32.16405931516513	22.836479837976334	2.1648806836456065e-5	0.0002450690548161546
54	906.178319821367	32.16310735617945	22.83914824777071	3.24732102546841e-5	0.0003359314947170023
55	922.5969385633944	32.162969297413305	22.829967748934124	8.118302563671025e-6	0.0005275327238758676
56	939.2474315974396	32.16278072690962	22.813075539964924	8.118302563671025e-6	0.000142216343172079
57	955.7354194154032	32.162699828137804	22.808711719013484	8.118302563671025e-6	0.0001300594233010469
58	972.4030325423228	32.16244694069023	22.79932724484058	8.118302563671025e-6	0.00011949552346757082
59	990.0981781603768	32.16229783408398	22.81169675462142	8.118302563671025e-6	0.00011268281169912953
60	1006.5861669423757	32.1621935318616	22.800746434284562	8.118302563671025e-6	0.0001149985684456281
61	1023.5119068493368	32.16205054295539	22.806537135286046	1.2177453845506538e-5	0.00010667370492354362
62	1040.0009277004283	32.1617520006802	22.790794929387836	1.2177453845506538e-5	0.00021443033482381393
63	1056.4915858793538	32.16142484926099	22.792957377622418	1.8266180768259808e-5	0.0001814684955098866
64	1073.2479136053007	32.160848146848544	22.808970508352918	1.8266180768259808e-5	0.00030176256339897967
65	1089.4606240042485	32.16062874107106	22.820716483792236	1.8266180768259808e-5	0.0003039658831325626
66	1105.8399012612645	32.16022438484992	22.806362456612952	1.8266180768259808e-5	0.00034509060679372127
67	1122.2930838753236	32.160060022551484	22.797734850910246	1.8266180768259808e-5	0.0002950539007551317
68	1138.6513463463634	32.15956719508178	22.789430965881017	1.8266180768259808e-5	0.0003104820420360315
69	1155.6317312453175	32.159205633398905	22.78444264583807	1.8266180768259808e-5	0.0002665360070939739
70	1172.8513614953263	32.15868425678867	22.788128550054704	1.8266180768259808e-5	0.00028352025880639287
71	1191.026171405334	32.15850195498434	22.8039266040558	1.8266180768259808e-5	0.00025370923491356
72	1207.6525684802327	32.15787999231197	22.796394242376362	1.8266180768259808e-5	0.00033127818041823114
73	1225.0216527312296	32.157443796314894	22.808215465891884	1.8266180768259808e-5	0.00033127818041823114
74	1242.0452531093033	32.15712209766715	22.785827816064955	1.8266180768259808e-5	0.0003470189336861811
75	1258.8328158803051	32.15681859116633	22.789702389384896	1.8266180768259808e-5	0.00029278352226753447
76	1276.9415368083864	32.15622105075872	22.78287037811918	1.8266180768259808e-5	0.0002904954000874175
77	1293.859198563383	32.155688366703636	22.813420486993408	1.8266180768259808e-5	0.0002927835222675346
78	1310.335269511328	32.155380846862364	22.791622264863726	1.8266180768259808e-5	0.00025632594351695815
79	1327.5654767443193	32.155079591657646	22.78888096058607	1.8266180768259808e-5	0.0002317141954325284
80	1345.1825983703602	32.15472678103935	22.78891348367905	1.8266180768259808e-5	0.00034893660423654176
81	1361.3302067033947	32.15422694686573	22.792392534606243	1.8266180768259808e-5	0.0003450906067937216
82	1379.3232408523327	32.15398246539118	22.799674350980577	1.8266180768259808e-5	0.00034893660423654187
83	1396.3526960433228	32.15326433740535	22.817992966292426	2.7399271152389712e-5	0.000376531479915895
84	1413.0935599933146	32.15287887197931	22.79243626184809	2.7399271152389712e-5	0.0005371996218404266
85	1430.611129050376	32.15209292783232	22.889010254635167	2.7399271152389712e-5	0.0005475000427333411
86	1448.396207298385	32.15159992155844	22.918441794599175	2.7399271152389712e-5	0.0005307909337588936
87	1465.2884537773207	32.15159992155844	22.918441794599175	6.849817788097428e-6	0.0005307909337588936
88	1482.8117256812984	32.151432914770325	22.82818631893545	6.849817788097428e-6	0.00010935889090513816
89	1500.0957824722864	32.151158164827606	22.82680283945246	6.849817788097428e-6	0.0001456641179760665
90	1518.3411939892685	32.151158164827606	22.82680283945246	1.712454447024357e-6	0.0001456641179760665
91	1541.879317954299	32.151230313132345	22.840874189187687	6.421704176341339e-7	3.5782922841338276e-5
92	1559.9564866672736	32.15116507226835	22.83520073705142	6.421704176341339e-7	1.3862173044292351e-5
93	1577.4297925273422	32.15121134867959	22.848081126350127	2.408139066128002e-7	1.364801681532292e-5
94	1594.2769310383592	32.15118968563808	22.845051062882874	2.408139066128002e-7	5.1872902998370235e-6
95	1611.0046669384465	32.15117925970042	22.846926459782022	2.408139066128002e-7	4.7847091189565504e-6
96	1627.399126427481	32.151186882159266	22.851038162059602	9.030521497980008e-8	4.765217342230699e-6
97	1645.3395209524315	32.15117783468557	22.851586079084004	9.030521497980008e-8	1.9320061878957543e-6
98	1661.865103599499	32.15118528084697	22.853887424020407	3.386445561742503e-8	1.8968981060893767e-6
99	1678.2138185724616	32.15118173160647	22.854145278440683	3.386445561742503e-8	7.294626984137907e-7
100	1694.5805303815287	32.15118025151719	22.854513110688643	3.386445561742503e-8	6.84675703065295e-7
101	1710.8151292135008	32.15118133233329	22.855365407261843	1.2699170856534385e-8	6.84675703065295e-7
102	1726.9139585795347	32.151180245142235	22.85545752831949	1.2699170856534385e-8	2.7146448966479873e-7
103	1743.0132808905328	32.15118091463328	22.855801018444502	4.762189071200394e-9	2.5499282974290155e-7
104	1759.404499998549	32.15118040525205	22.855848670816744	4.762189071200394e-9	1.022222139978706e-7
105	1776.625112145557	32.151180595544	22.855959081739332	1.7858209017001478e-9	9.491584577680422e-8
106	1792.7440076916246	32.1511804083968	22.855982762435655	1.7858209017001478e-9	3.846775948701258e-8
107	1809.1669231586857	32.15118053278908	22.85602783081993	6.696828381375554e-10	3.674357139127677e-8


==> experiments/cameraman_128_5/sumregs_optimal_parameter_patch_8_8_3cameraman_128_5_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.6024842463779039 	 23.169897929404108 	 0.8281196839567605 	 24.369743740209998
					 0.8281196839567605	 24.369743740209998


==> experiments/cameraman_128_5/sumregs_optimal_parameter_scalar_cameraman_128_5.txt <==
# params = (verbose_iter = 1, maxiter = 200, save_results = true, dataset_name = "cameraman_128_5", save_iterations = false, tol = 1.0e-8, num_samples = 1, η₁ = 0.25, η₂ = 0.75, β₁ = 0.25, β₂ = 1.9, Δ₀ = 0.1, α₀ = [1.0e-5, 1.0e-5, 1.0e-5], save_prefix = "sumregs_optimal_parameter_scalar_cameraman_128_5"), x = [0.007163320312500011, 0.0075539453125000175, 0.0014504296874999771]
iter	time	function_value	gradient_value	radius_value	stopping_criteria
1	7.539987564086914e-6	39.4186888951673	1293.3984286395253	0.025	0.0
2	21.28557482099859	39.4186888951673	1293.3984286395253	0.00625	0.0
3	34.46661035600118	34.13652910557049	500.10037870729514	0.00625	0.010825317547305485
4	51.29549982101889	34.13652910557049	500.10037870729514	0.0015625	0.010825317547305485
5	66.48485445801634	34.13652910557049	500.10037870729514	0.000390625	0.010825317547305485
6	78.0436653799843	34.13652910557049	500.10037870729514	9.765625e-5	0.010825317547305485
7	89.00951765896752	34.13574200938044	64.185950679868	2.44140625e-5	0.00016914558667664758
8	99.52947782399133	34.13440428885779	61.016182248065434	2.44140625e-5	4.228639666916265e-5
9	110.32542145199841	34.13319522642786	57.903762041115776	2.44140625e-5	4.228639666916265e-5
10	121.0228502889513	34.13212143124027	54.97228251044108	2.44140625e-5	4.228639666916265e-5
11	131.58422469598008	34.13118215180438	52.15776611720203	2.44140625e-5	4.228639666916265e-5
12	142.3336578090093	34.13037622230731	49.5564031684661	2.44140625e-5	4.228639666916265e-5
13	153.7107461799751	34.129706639497726	47.02997897639251	2.44140625e-5	4.228639666916265e-5
14	164.8385882420116	34.129173252285256	44.67507646135395	2.44140625e-5	4.228639666916265e-5
15	175.76194420002867	34.128550522572574	45.84035840950768	2.44140625e-5	4.228639666916265e-5
16	193.91704090003623	34.12807299587475	43.544595862242176	2.44140625e-5	4.228639666916265e-5
17	213.84300631307997	34.12742346614048	44.65461726712865	2.44140625e-5	4.228639666916265e-5
18	225.9845902150846	34.12686110873535	44.07586360192122	2.44140625e-5	4.228639666916265e-5
19	243.75928303407272	34.1262485447031	45.24070134327284	2.44140625e-5	4.228639666916265e-5
20	256.23671340808505	34.12577596201428	42.977281539987345	2.44140625e-5	4.228639666916265e-5
21	267.45068782608723	34.12513466341258	44.08919532570942	2.44140625e-5	4.228639666916265e-5
22	280.62579669611296	34.124542677772546	45.25979921273503	2.44140625e-5	4.228639666916265e-5
23	295.7126639310736	34.12404861516404	42.96063384414299	2.44140625e-5	4.228639666916265e-5
24	312.25733035308076	34.12342878789984	44.07616904009026	2.44140625e-5	4.228639666916265e-5
25	330.0257178550819	34.122988896286465	41.88354921945752	2.44140625e-5	4.228639666916265e-5
26	347.33420497504994	34.12234086889858	42.92000531361976	2.44140625e-5	4.228639666916265e-5
27	362.16730858403025	34.121742311849985	44.073741786784794	2.44140625e-5	4.228639666916265e-5
28	376.78363049199106	34.121279724322285	41.810601864524706	2.44140625e-5	4.228639666916265e-5
29	391.39912084897514	34.1206534052631	42.90986785595967	2.44140625e-5	4.228639666916265e-5
30	405.8855281419819	34.12007833464282	44.06213001442615	2.44140625e-5	4.228639666916265e-5
31	418.0273864789633	34.11959226166732	41.74764783271341	2.44140625e-5	4.228639666916265e-5
32	429.0410113169928	34.118989596904534	42.86757224109858	2.44140625e-5	4.228639666916265e-5
33	440.05445018800674	34.11855924117722	40.60330765011352	2.44140625e-5	4.228639666916265e-5
34	451.06087148102233	34.117928546616774	41.702292814845535	2.44140625e-5	4.228639666916265e-5
35	461.75551716802875	34.11734774513614	42.86302119991957	2.44140625e-5	4.228639666916265e-5
36	473.46149292204063	34.11689530764709	40.5582621130498	2.44140625e-5	4.228639666916265e-5
37	484.5083651510067	34.11628694659436	41.72540178966953	2.44140625e-5	4.228639666916265e-5
38	495.70608844899107	34.11575997286122	41.11910283677336	2.44140625e-5	4.228639666916265e-5
39	506.42911394900875	34.11518080446869	42.26905557747189	2.44140625e-5	4.228639666916265e-5
40	517.0853377230233	34.11473856179662	39.97577012825977	2.44140625e-5	4.228639666916265e-5
41	528.552091339021	34.114131991884335	41.076412852817036	2.44140625e-5	4.228639666916265e-5
42	539.1704227380105	34.11356912774647	42.28384147398459	2.44140625e-5	4.228639666916265e-5
43	550.0407593830023	34.113109049689974	39.9527784152884	2.44140625e-5	4.228639666916265e-5
44	560.4909775429987	34.112518402983056	41.07580413131475	2.44140625e-5	4.228639666916265e-5
45	571.2162989439676	34.11211351821097	38.97516193307414	2.44140625e-5	4.228639666916265e-5
46	581.8585446659708	34.11149486240561	39.93489902203932	2.44140625e-5	4.228639666916265e-5
47	592.4790049899602	34.11092203010622	41.08687486514481	2.44140625e-5	4.228639666916265e-5
48	602.9354448919767	34.110496526838695	38.936041523598846	2.44140625e-5	4.228639666916265e-5
49	613.640260696935	34.109895817328216	39.921921936956984	2.44140625e-5	4.228639666916265e-5
50	624.7274455249426	34.10934411247521	41.121324889437425	2.44140625e-5	4.228639666916265e-5
51	635.4157582909684	34.108896781288124	38.986122150963126	2.44140625e-5	4.228639666916265e-5
52	646.2630632119835	34.108317280192324	40.00891598341626	2.44140625e-5	4.228639666916265e-5
53	657.7440543440171	34.10792569597341	37.89931368061302	2.44140625e-5	4.228639666916265e-5
54	669.3599996599951	34.10731818553778	38.989736992520704	2.44140625e-5	4.228639666916265e-5
55	681.5275883750292	34.10675986415519	40.20343014881885	2.44140625e-5	4.228639666916265e-5
56	693.914214788063	34.10634602124553	37.88373574385342	2.44140625e-5	4.228639666916265e-5
57	706.4582768650725	34.105759804539936	39.04161432296385	2.44140625e-5	4.228639666916265e-5
58	718.9833049320732	34.105224556981284	40.22060825029078	2.44140625e-5	4.228639666916265e-5
59	731.8327800580882	34.10478827221308	38.02644489735773	2.44140625e-5	4.228639666916265e-5
60	744.2965859260876	34.104225136796764	39.13687609655527	2.44140625e-5	4.228639666916265e-5
61	759.9981396560906	34.10384488920691	36.93885843556252	2.44140625e-5	4.228639666916265e-5
62	774.4900784021011	34.10325371937032	38.0310706257368	2.44140625e-5	4.228639666916265e-5
63	786.6332428531023	34.102710828826204	39.14850875327561	2.44140625e-5	4.228639666916265e-5
64	798.071210245078	34.10231019346427	36.9200318540194	2.44140625e-5	4.228639666916265e-5
65	809.8839350630296	34.10173927492636	37.95202412446571	2.44140625e-5	4.228639666916265e-5
66	820.9490525629953	34.10121717624281	39.12078249751385	2.44140625e-5	4.228639666916265e-5
67	832.4355648569763	34.10079587838688	36.84424117565032	2.44140625e-5	4.228639666916265e-5
68	846.1007380650262	34.10024504770121	37.926158475710594	2.44140625e-5	4.228639666916265e-5
69	858.8922409070656	34.0997627415702	37.33818634348624	2.44140625e-5	4.228639666916265e-5
70	869.9282942640712	34.0992424324299	38.486661704103135	2.44140625e-5	4.228639666916265e-5
71	880.5956173100276	34.09883194593995	36.23867719421958	2.44140625e-5	4.228639666916265e-5
72	892.7176445299992	34.09828372693114	37.299844699168084	2.44140625e-5	4.228639666916265e-5
73	907.8673944770126	34.097809213214326	36.72143944109098	2.44140625e-5	4.228639666916265e-5
74	924.522243097017	34.09729922084507	37.86776435686852	2.44140625e-5	4.228639666916265e-5
75	942.2466562190675	34.09689279175996	35.608750580154215	2.44140625e-5	4.228639666916265e-5
76	956.9497080030851	34.096354208040786	36.6949226525051	2.44140625e-5	4.228639666916265e-5
77	972.1918859810685	34.09586557039248	37.85704353975602	2.44140625e-5	4.228639666916265e-5
78	987.750423763122	34.0954373723937	35.5522129365479	2.44140625e-5	4.228639666916265e-5
79	1002.989388307149	34.09492133474156	36.676672147637206	2.44140625e-5	4.228639666916265e-5
80	1021.2030374871101	34.094548930672545	34.4606177016812	2.44140625e-5	4.228639666916265e-5
81	1037.3255985940923	34.094005133414385	35.535737192229114	2.44140625e-5	4.228639666916265e-5
82	1054.532139577088	34.09350971759619	36.688223341635876	2.44140625e-5	4.228639666916265e-5
83	1069.9952694731182	34.093117232048876	34.422196921690045	2.44140625e-5	4.228639666916265e-5
84	1084.8249564291327	34.09259453131221	35.51405579045103	2.44140625e-5	4.228639666916265e-5
85	1099.0601481210906	34.092117360225934	36.67903556021826	2.44140625e-5	4.228639666916265e-5
86	1114.6616465901025	34.091706805193134	34.36621056574956	2.44140625e-5	4.228639666916265e-5
87	1130.5097746631363	34.09120096849458	35.47458115962274	2.44140625e-5	4.228639666916265e-5
88	1144.0676884171553	34.090844999135015	33.27667146855201	2.44140625e-5	4.228639666916265e-5
89	1154.635237888142	34.0903107672248	34.328067464205695	2.44140625e-5	4.228639666916265e-5
90	1165.2232578661642	34.089822523035664	35.48630736504518	2.44140625e-5	4.228639666916265e-5
91	1176.029241108161	34.08944926127596	33.21983669317037	2.44140625e-5	4.228639666916265e-5
92	1187.2000498151756	34.08893335485299	34.30273504051767	2.44140625e-5	4.228639666916265e-5
93	1197.7679902671953	34.08846472222601	35.44411177405202	2.44140625e-5	4.228639666916265e-5
94	1208.529766856227	34.0880724028063	33.167214306837124	2.44140625e-5	4.228639666916265e-5
95	1219.3910111462465	34.0875764977248	34.25208210813299	2.44140625e-5	4.228639666916265e-5
96	1229.7816332002403	34.087126527708705	35.443566642597844	2.44140625e-5	4.228639666916265e-5
97	1240.5492791341967	34.086715775569395	33.097160278469126	2.44140625e-5	4.228639666916265e-5
98	1252.8012863761978	34.08623891394095	34.217664370737744	2.44140625e-5	4.228639666916265e-5
99	1264.9467782402062	34.08588367493377	32.04257912836614	2.44140625e-5	4.228639666916265e-5
100	1277.88232622121	34.08537884109164	33.08687102624924	2.44140625e-5	4.2286396669162396e-5
101	1292.9729258292355	34.084920989430096	34.24417631115121	2.44140625e-5	4.2286396669162396e-5
102	1307.992911477224	34.08454722173299	31.97709590841595	2.44140625e-5	4.2286396669162396e-5
103	1324.294626779214	34.08406188345686	33.054201334365665	2.44140625e-5	4.2286396669162396e-5
104	1340.919222739234	34.083623645823685	34.23830650649138	2.44140625e-5	4.2286396669162396e-5
105	1356.967941045179	34.083232186554284	31.89944534358754	2.44140625e-5	4.2286396669162396e-5
106	1372.1530721721938	34.08276577544272	33.02776348638239	2.44140625e-5	4.2286396669162396e-5
107	1386.9087202381925	34.082431461438475	30.819628405056864	2.44140625e-5	4.2286396669162396e-5
108	1404.2054700292065	34.08193672631447	31.845053572436886	2.44140625e-5	4.2286396669162396e-5
109	1421.890759093163	34.08148971477644	33.008965702740845	2.44140625e-5	4.2286396669162396e-5
110	1436.7347361831926	34.08113630935677	30.737159125898252	2.44140625e-5	4.2286396669162396e-5
111	1452.983255645202	34.08066041133483	31.80366834329301	2.44140625e-5	4.2286396669162396e-5
112	1469.4536452231696	34.080232487425334	32.999549756022056	2.44140625e-5	4.2286396669162396e-5
113	1483.8640759591362	34.079859438763805	30.741495505956582	2.44140625e-5	4.2286396669162396e-5
114	1498.0779406070942	34.07940308730074	31.785095763779477	2.44140625e-5	4.2286396669162396e-5
115	1511.9777718021069	34.078996428930864	31.25585709802087	2.44140625e-5	4.2286396669162396e-5
116	1526.3391061830916	34.07857110883472	32.399342137333726	2.44140625e-5	4.2286396669162396e-5
117	1540.1558661780437	34.07820997525974	30.13586686241772	2.44140625e-5	4.2286396669162396e-5
118	1553.822796021006	34.07775592365538	31.246556878592283	2.44140625e-5	4.2286396669162396e-5
119	1567.742450684018	34.077358302730126	30.6398612629133	2.44140625e-5	4.2286396669162396e-5
120	1581.8482845110702	34.07693724354922	31.826059831094167	2.44140625e-5	4.2286396669162396e-5
121	1596.3165320141125	34.07658633102991	29.504823069715343	2.44140625e-5	4.2286396669162396e-5
122	1610.0970015981002	34.07613697817443	30.59778853989127	2.44140625e-5	4.2286396669162396e-5
123	1624.2712780160946	34.07573458584965	31.8246632681842	2.44140625e-5	4.2286396669162396e-5
124	1638.2510591130704	34.07536536887243	29.4582646392005	2.44140625e-5	4.2286396669162396e-5
125	1652.1058989590965	34.07493451827547	30.592724137861335	2.44140625e-5	4.2286396669162396e-5
126	1666.7631984660984	34.074622513068064	28.373263745962465	2.44140625e-5	4.2286396669162396e-5
127	1680.4990247651003	34.0741633498501	29.44321604339744	2.44140625e-5	4.2286396669162396e-5
128	1694.5485820011236	34.07375130593394	30.577354916465957	2.44140625e-5	4.2286396669162396e-5
129	1708.1509544471046	34.073420737285566	28.321007631962335	2.44140625e-5	4.2286396669162396e-5
130	1724.3848802651046	34.07298052836033	29.39326741495428	2.44140625e-5	4.2286396669162396e-5
131	1739.0338882181095	34.07258790186059	30.56480065693353	2.44140625e-5	4.2286396669162396e-5
132	1753.8697995950934	34.07223809476194	28.270199741249744	2.44140625e-5	4.2286396669162396e-5
133	1768.6300191541086	34.071818326109614	29.361649177570612	2.44140625e-5	4.2286396669162396e-5
134	1784.5281041921116	34.07152487139487	27.210747873837338	2.44140625e-5	4.2286396669162396e-5
135	1799.9345540951472	34.07107706140808	28.22908279188251	2.44140625e-5	4.2286396669162396e-5
136	1814.7609094031504	34.070674751370326	29.36191880177052	2.44140625e-5	4.2286396669162396e-5
137	1829.7029067501426	34.07036346129833	27.075962031014367	2.44140625e-5	4.2286396669162396e-5
138	1844.7639053741586	34.06993268388124	28.152375792348476	2.44140625e-5	4.2286396669162396e-5
139	1859.8188314171857	34.069549326446655	29.298097653116635	2.44140625e-5	4.2286396669162396e-5
140	1875.3503955891938	34.06921942304441	27.025062562875757	2.44140625e-5	4.2286396669162396e-5
141	1890.1980106401606	34.06880769676645	28.106234709060402	2.44140625e-5	4.2286396669162396e-5
142	1906.0462141751777	34.06844241576259	29.242984462888256	2.44140625e-5	4.2286396669162396e-5
143	1920.1767647931702	34.068094987372426	27.016062855221808	2.44140625e-5	4.2286396669162396e-5
144	1935.5092007861822	34.06770165532046	28.195104592635765	2.44140625e-5	4.2286396669162396e-5
145	1950.0307136821793	34.067411614733686	25.976973314420935	2.44140625e-5	4.2286396669162396e-5
146	1966.261856194178	34.06699004829506	26.993826863588964	2.44140625e-5	4.2286396669162396e-5
147	1980.8539210891468	34.06661280265964	28.122845476513664	2.44140625e-5	4.2286396669162396e-5
148	1996.4010436831159	34.06630680180317	25.888835143913028	2.44140625e-5	4.2286396669162396e-5
149	2010.8319051341387	34.06590277219532	26.91983855937067	2.44140625e-5	4.2286396669162396e-5
150	2026.4323439301807	34.065545826959806	28.079911115841483	2.44140625e-5	4.2286396669162396e-5
151	2040.765510324156	34.065221347083146	25.788996383188397	2.44140625e-5	4.2286396669162396e-5
152	2056.2869785951334	34.064836594454874	26.875064337813843	2.44140625e-5	4.2286396669162396e-5
153	2070.8979520311113	34.06456890047069	24.73601122023914	2.44140625e-5	4.2286396669162396e-5
154	2085.9412540800986	34.06415625979587	25.728246862294338	2.44140625e-5	4.2286396669162396e-5
155	2100.9021310480894	34.06378980733883	26.81710503534162	2.44140625e-5	4.2286396669162396e-5
156	2116.1601018111105	34.06350510492336	24.630796660165366	2.44140625e-5	4.2286396669162396e-5
157	2131.073698868102	34.06311061945091	25.650963436657058	2.44140625e-5	4.2286396669162396e-5
158	2146.6326417741366	34.06276219341142	26.79446120692023	2.44140625e-5	4.2286396669162396e-5
159	2161.429878731142	34.06246027758872	24.548360416210475	2.44140625e-5	4.2286396669162396e-5
160	2176.7925973411184	34.06208339607639	25.63136519720575	2.44140625e-5	4.2286396669162396e-5
161	2192.2097506181453	34.06175320925556	26.78913969336691	2.44140625e-5	4.2286396669162396e-5
162	2207.4182763341814	34.061433579928206	24.482813710343017	2.44140625e-5	4.2286396669162396e-5
163	2225.958261863154	34.06107509494536	25.61267543905016	2.44140625e-5	4.2286396669162396e-5
164	2241.728103141184	34.060812802832565	23.461822430193706	2.44140625e-5	4.2286396669162396e-5
165	2256.870680692198	34.06042607825335	24.442610647286177	2.44140625e-5	4.2286396669162396e-5
166	2271.7544920662185	34.06008689813747	25.542091146866404	2.44140625e-5	4.2286396669162396e-5
167	2288.9474457242177	34.05980642552228	23.32304014275322	2.44140625e-5	4.2286396669162396e-5
168	2303.2601026742486	34.05943915949448	24.374718737259307	2.44140625e-5	4.2286396669162396e-5
169	2318.6925653592334	34.059115621331244	25.52269379994312	2.44140625e-5	4.2286396669162396e-5
170	2333.2084923552466	34.05882038607184	23.242886252173136	2.44140625e-5	4.2286396669162396e-5
171	2349.2507257752004	34.058468538746816	24.304303515341964	2.44140625e-5	4.2286396669162396e-5
172	2363.622360433161	34.05815562613322	23.715585872343922	2.44140625e-5	4.2286396669162396e-5
173	2379.238161301124	34.057835847883304	24.860521529141444	2.44140625e-5	4.2286396669162396e-5
174	2393.53189417714	34.0575518411034	22.604933735418395	2.44140625e-5	4.2286396669162396e-5
175	2408.934792622167	34.057204737403204	23.657801451821985	2.44140625e-5	4.2286396669162396e-5
176	2423.435319795157	34.056904110942874	24.824183908921885	2.44140625e-5	4.2286396669162396e-5
177	2438.974744123174	34.05660326635318	22.510963319979894	2.44140625e-5	4.2286396669162396e-5
178	2453.8442783631617	34.056273686731714	23.597462293236777	2.44140625e-5	4.2286396669162396e-5
179	2470.610967071145	34.05603106869544	21.441502732801645	2.44140625e-5	4.2286396669162396e-5
180	2486.1256923501496	34.055672435164645	22.43310091049132	2.44140625e-5	4.2286396669162396e-5
181	2501.2986644361517	34.05536317553597	23.549454025590467	2.44140625e-5	4.2286396669162396e-5
182	2516.333981589123	34.05510054289387	21.33553194978881	2.44140625e-5	4.2286396669162396e-5
183	2531.68528514012	34.05476207619903	22.37419524284992	2.44140625e-5	4.2286396669162396e-5
184	2548.0788613631157	34.054469083409124	23.534186767865528	2.44140625e-5	4.2286396669162396e-5
185	2565.2732468551258	34.054190066122345	21.252343936819294	2.44140625e-5	4.2286396669162396e-5
186	2580.644059863116	34.05386896269889	22.314618495580724	2.44140625e-5	4.2286396669162396e-5
187	2596.1047780921217	34.05358075954832	21.725986338526386	2.44140625e-5	4.2286396669162396e-5
188	2614.0499253181624	34.05328387253747	22.875596737138757	2.44140625e-5	4.2286396669162396e-5
189	2631.043240781175	34.05302462720914	20.604883072880437	2.44140625e-5	4.2286396669162396e-5
190	2648.588384065195	34.052700427026956	21.6634443121065	2.44140625e-5	4.2286396669162396e-5
191	2665.8027657301864	34.05242030696138	22.82212495143199	2.44140625e-5	4.2286396669162396e-5
192	2683.6276250921655	34.05214610739476	20.489471201164996	2.44140625e-5	4.2286396669162396e-5
193	2700.036812019127	34.05183782872203	21.55613022564356	2.44140625e-5	4.2286396669162396e-5
194	2716.272209498158	34.05162106293521	19.429294842777754	2.44140625e-5	4.2286396669162396e-5
195	2733.2487489361665	34.05128541226641	20.37882818476387	2.44140625e-5	4.2286396669162396e-5
196	2748.943164414144	34.05099634300838	21.507947425127323	2.44140625e-5	4.2286396669162396e-5
197	2765.2270334371133	34.05076301098302	19.295389718372498	2.44140625e-5	4.2286396669162396e-5
198	2781.1726558191003	34.05044571983614	20.307863756674763	2.44140625e-5	4.2286396669162396e-5
199	2797.172411465086	34.05017356609911	21.488077765337056	2.44140625e-5	4.2286396669162396e-5
200	2812.9311240350944	34.04992433879012	19.200805068243714	2.44140625e-5	4.2286396669162396e-5


==> experiments/cameraman_128_5/sumregs_optimal_parameter_scalar_cameraman_128_5_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.6024842463779039 	 23.169897929404108 	 0.7749031884353124 	 26.467668072724294
					 0.7749031884353124	 26.467668072724294


==> experiments/cameraman_128_5/tv_optimal_parameter_16_16_cameraman_128_5.txt <==
# params = (verbose_iter = 1, maxiter = 100, save_results = true, dataset_name = "cameraman_128_5", save_iterations = false, tol = 1.0e-5, num_samples = 1, η₁ = 0.25, η₂ = 0.75, β₁ = 0.25, β₂ = 1.9, Δ₀ = 0.0001, α₀ = [1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5], save_prefix = "tv_optimal_parameter_(16, 16)_cameraman_128_5"), x = [0.03833393140538985 0.031230130177741025 0.034241482807524065 0.030346454163263956 0.04004588782833128 0.049589190732424335 0.033695400500411116 0.049589190732424335 0.04092193450784848 0.03631400823487109 0.049589190732424335 0.03510724647035626 0.041755190569547546 0.04707449558762318 0.02931392755412458 0.04265014473135646; 0.038611241145668676 0.026741532290233617 0.049589190732424335 0.03140527317160133 0.03113615143611921 0.04671525342408016 0.049589190732424335 0.049589190732424335 0.040884119543265 0.02563040781841885 0.04108712619523948 0.036474887689458654 0.03080941687370931 0.032869773773671895 0.04372156872788831 0.04522786481713009; 0.035213393739362525 0.03215128944658585 0.027564365667788453 0.04851146424179527 0.04421946576157072 0.04731399036331853 0.01213418410821942 0.01596699089939756 0.013979819748065593 0.03528139433356965 0.04642533869560683 0.03260595940164013 0.03042260784540298 0.03225843184623903 0.04234132252059142 0.028593557716339035; 0.03507971452245778 0.03808050480063743 0.030820223643366364 0.037803195060358605 0.049589190732424335 0.01886296074943355 0.01668547522648361 0.0026254075513640527 0.004690390935913269 0.012613173659610125 0.023397526689456296 0.036156445882439936 0.026210324567527487 0.042391742473369395 0.02686127967808129 0.028624982894663257; 0.037230191850481265 0.03174162733026485 0.049589190732424335 0.023559209231934396 0.013635504544226566 0.01721621157151487 2.220446049250313e-16 0.010867295502510942 2.220446049250313e-16 2.220446049250313e-16 0.006517684195358622 0.036020112983810026 0.04432030566712668 0.022082627394641372 0.04264384223725924 0.049589190732424335; 0.03513146131609833 0.04911020118103364 0.01946169768867193 0.016805222614331282 0.049589190732424335 0.02591543418581951 0.014099567135913267 0.0006646512507736495 2.220446049250313e-16 2.220446049250313e-16 0.04803247469040457 0.03546217640109596 0.049589190732424335 0.02667173347748904 0.03374482532254218 0.034042928055812216; 0.040204777021625004 0.024069798545973336 0.011757274011085221 0.04611651648484179 0.03095788338285889 0.037164844937999306 0.0029266877193312997 0.014219314523760941 2.220446049250313e-16 0.012335863919331298 0.03168708718743994 0.043141739270941656 0.021671638437457796 0.030781850008946014 0.0366188499230484 0.03407805442180569; 0.029734309147940584 0.049589190732424335 0.010919042296151496 0.045996769096994114 0.04911020118103364 0.00892665107353122 0.02737529084487109 0.015336654197510943 2.220446049250313e-16 0.009749955828760943 0.049589190732424335 0.021671638437457796 0.022426942598480392 0.049589190732424335 0.04946944334457666 0.04372156872788831; 0.04234132252059142 0.049589190732424335 0.010867295502510942 0.034881159770745934 0.048391716853947594 0.019682372274237536 0.01785276347533672 0.0005836441244267744 2.220446049250313e-16 2.220446049250313e-16 0.018850355761239054 0.01521690680966327 0.028492630518621092 0.01759834173993737 0.02232212217033672 0.049589190732424335; 0.007627010448635947 0.011398031847542192 0.012613173659610125 0.048391716853947594 0.04922994856888131 0.049589190732424335 0.0073257302806687 2.220446049250313e-16 2.220446049250313e-16 2.220446049250313e-16 0.005280597133760947 0.006914741323485125 0.013847467372023425 0.03361114610563744 0.014380997066239048 0.010627800726815594; 0.0069286731525421965 0.008794298697489053 0.025901502356762442 0.04186233296920072 0.04647575864838481 0.049589190732424335 2.220446049250313e-16 2.220446049250313e-16 2.220446049250313e-16 2.220446049250313e-16 2.220446049250313e-16 0.0046903909359132705 0.005933874215824249 0.009046398461378894 0.010031385759086724 0.008143814964610129; 0.022202374782489046 0.010867295502510942 0.049589190732424335 0.049589190732424335 0.04544944724118059 0.019686265504663274 0.008397241569362552 2.220446049250313e-16 2.220446049250313e-16 0.008397241569362553 0.0010364984025111688 0.02020307002063745 0.020576244013237554 0.020456496625389873 0.018104863239226564 0.02504560270823755; 0.031021344784641365 0.013024162616793695 0.015733711325637452 0.04946944334457666 0.03668997557665554 0.015456401585358617 0.004789002594175752 2.220446049250313e-16 0.0067949939356374495 0.03251053161012887 0.005694379440128897 0.002385912775668701 0.022202374782489046 0.028280667690824237 0.016565727838635937 0.014964807045773427; 0.012493426271762444 0.01668547522648361 0.009166145849226568 0.024672428715637445 0.03549459671006709 0.00590634226792575 2.220446049250313e-16 0.006397936807510946 0.011795088975668694 0.031393191936378885 0.012335863919331298 0.005906342267925749 0.010867295502510942 0.01733595895936255 0.012627105488667193 0.012034583751364049; 0.00827749418151487 0.010747548114663268 0.007866505224331301 0.013024162616793695 0.02544265983636405 0.008143814964610129 2.220446049250313e-16 0.012216116531483617 0.009497856064871102 0.013024162616793695 0.009378108677023428 0.005814126827976573 0.0027451549392117284 0.010283485522976567 0.00867455130964138 0.010495448350773425; 0.006397936807510946 0.008397241569362552 0.0150845544336211 0.002926687719331298 0.006914741323485125 0.005442279676239053 2.220446049250313e-16 0.011637526623237547 0.010734943126468773 0.011517779235389866 0.009166145849226568 0.0037347338046413766 2.220446049250313e-16 0.009046398461378896 0.009869703216608624 0.014500744454086724]
iter	time	function_value	gradient_value	radius_value	stopping_criteria
1	2.1395040675997734e-5	39.383322705668164	56.26142664052374	0.00019	0.0015304247776352453
2	4.8946621880168095	39.23260576542509	55.527654544829	0.000361	0.002898171837555518
3	9.777397609024774	38.95238554586072	54.14485391938827	0.0006858999999999999	0.005510425845613009
4	14.625529286044184	38.441872328359985	51.56456553007343	0.0013032099999999997	0.010453552741532443
5	19.499589505023323	37.54916695481596	46.88473969520567	0.0024760989999999994	0.019892637302663028
6	24.50363599701086	36.111583184289316	38.817553753034964	0.004704588099999999	0.03773732539693212
7	29.76175260602031	34.204895946276224	26.478674848194803	0.008938717389999996	0.07154793358055384
8	35.316097356029786	32.679369509071556	15.22663619166942	0.008938717389999996	0.13573781798512666
9	42.09630910301348	31.963454601197984	8.88094283629867	0.008938717389999996	0.13585674234863954
10	48.66545692802174	31.963454601197984	8.88094283629867	0.002234679347499999	0.13585674234863954
11	54.83917337603634	31.83820956227125	7.262108561820237	0.002234679347499999	0.034037621749840014
12	61.899469970026985	31.780991527864593	6.745623542784456	0.002234679347499999	0.034037621749840014
13	69.06669619807508	31.751518788714684	6.557878348319586	0.002234679347499999	0.034037621749840014
14	75.44447356509045	31.737636575136438	6.522764869849855	0.0005586698368749998	0.034037621749840014
15	82.51258221606258	31.726341085021737	6.31398498020014	0.0010614726900624995	0.008509405437459983
16	89.07740915805334	31.71882400365394	6.230721662902069	0.0010614726900624995	0.01614265835482319
17	95.51756287604803	31.71467081482789	6.21428721027958	0.0010614726900624995	0.016167870331174027
18	103.10253409907455	31.71181833323198	6.2205749961306545	0.00026536817251562487	0.016167870331174027
19	110.38619721709983	31.709002094109643	6.167799829448365	0.0005041995277796872	0.004041967582793487
20	117.77205624309136	31.70666929382521	6.139649918051864	0.0005041995277796872	0.007679738407307641
21	124.5463637590874	31.70541628968287	6.13675345546459	0.0005041995277796872	0.007679738407307641
22	132.35555196308997	31.704262710543485	6.1379781240455	0.0005041995277796872	0.007679738407307641
23	141.327946775069	31.703096431709106	6.135216950541733	0.0005041995277796872	0.007679738407307641
24	150.51373270904878	31.70229552367566	6.1342845061508315	0.0001260498819449218	0.007679738407307642
25	159.07465287606465	31.701597430028837	6.122470126861001	0.00023949477569535144	0.0019199346018269243
26	167.88825067109428	31.701044281605466	6.117820195673847	0.00023949477569535144	0.003647875743471108
27	176.24437709210906	31.70061713596131	6.119367100705262	0.00023949477569535144	0.003647875743471108
28	183.93549820914632	31.700236319059226	6.1162568743749	0.00023949477569535144	0.003647875743471108
29	190.86657077010022	31.699876571336425	6.1168688506538755	0.00023949477569535144	0.003647875743471108
30	198.26108079310507	31.699521176815715	6.114319851750284	0.00023949477569535144	0.003647875743471108
31	206.13625155808404	31.6991564647259	6.117496127019938	0.00023949477569535144	0.0036478757434711085
32	212.9328058900428	31.698816612978394	6.114359111237417	0.00023949477569535144	0.0036478757434711085
33	221.33248766505858	31.698485920515882	6.115937731021114	0.00023949477569535144	0.0036478757434711085
34	229.11668733606348	31.69811181106297	6.115430726086603	0.00023949477569535144	0.0036478757434711085
35	236.09393548907246	31.697826693754312	6.116727680221525	5.987369392383786e-5	0.0036478757434711085
36	243.9933432530961	31.697641431531263	6.113126525733861	5.987369392383786e-5	0.0009119689358677705
37	251.2996904531028	31.697511901376195	6.111345404543719	5.987369392383786e-5	0.0009119689358677705
38	262.57698541809805	31.697411432441193	6.1101837977807625	5.987369392383786e-5	0.0009119689358677705
39	269.5811734671006	31.697336216875634	6.109656536315278	5.987369392383786e-5	0.0009119689358677705
40	277.8437135270797	31.697253613965977	6.109517086342478	5.987369392383786e-5	0.0009119689358677705
41	285.47854935907526	31.697193606523538	6.109215099288372	5.987369392383786e-5	0.0009119689358677705
42	294.84418882307364	31.697114666958505	6.109456847388454	5.987369392383786e-5	0.0009119689358677705
43	302.0717441890738	31.697044761389872	6.109309936858417	5.987369392383786e-5	0.0009119689358677705
44	311.1548050910351	31.69697350423964	6.109318000615619	5.987369392383786e-5	0.0009119689358677705
45	318.00279904104536	31.69689293670058	6.108926526067154	5.987369392383786e-5	0.0009119689358677705
46	325.1809558310779	31.696825184940586	6.109160225689954	5.987369392383786e-5	0.0009119689358677705
47	333.12350834009703	31.696748420088454	6.1080737354376575	5.987369392383786e-5	0.0009119689358677705
48	340.0738748561125	31.696692661734154	6.108618122898977	5.987369392383786e-5	0.0009119689358677705
49	346.7992234691046	31.696610680538058	6.10795356351759	5.987369392383786e-5	0.0009119689358677705
50	355.0105178350932	31.696543161007916	6.1089145953212585	5.987369392383786e-5	0.0009119689358677705
51	361.91471644409467	31.696476288823348	6.1085009794021765	5.987369392383786e-5	0.0009119689358677705
52	369.9234743700945	31.696412252042958	6.109103301032403	5.987369392383786e-5	0.0009119689358677705
53	376.4262428430957	31.69633174579264	6.108675726266047	5.987369392383786e-5	0.0009119689358677707
54	384.3041816721088	31.69626623690783	6.109161865929571	5.987369392383786e-5	0.0009119689358677705
55	392.95435429911595	31.696179196455276	6.106624381466473	5.987369392383786e-5	0.0009119689358677705
56	399.87569420511136	31.696121762239052	6.109207028575057	5.987369392383786e-5	0.0009119689358677705
57	407.5928113491391	31.696035340410166	6.107962696614374	5.987369392383786e-5	0.0009119689358677705
58	415.12211160513107	31.695975827806627	6.108853319841731	5.987369392383786e-5	0.0009119689358677705
59	422.12026715214597	31.69589853869124	6.1074561235356795	5.987369392383786e-5	0.0009119689358677705
60	430.77043265715474	31.695828955825696	6.109100666905807	5.987369392383786e-5	0.0009119689358677705
61	437.8563331751502	31.695739251035544	6.1079133480525725	5.987369392383786e-5	0.0009119689358677705
62	445.5549184001866	31.695681809037474	6.108730034690449	5.987369392383786e-5	0.0009119689358677705
63	453.11040880921064	31.695597279690556	6.107770834630799	5.987369392383786e-5	0.0009119689358677705
64	459.6534534431994	31.695534886614695	6.108743045224365	5.987369392383786e-5	0.0009119689358677705
65	466.815550807165	31.695463457515014	6.107203432230505	5.987369392383786e-5	0.0009119689358677705
66	473.5790765361744	31.695392277256243	6.108464418111931	5.987369392383786e-5	0.0009119689358677705
67	480.7768780711922	31.69531810656839	6.107115395359876	5.987369392383786e-5	0.0009119689358677705
68	489.1468153792084	31.69524134258922	6.107991386530361	5.987369392383786e-5	0.0009119689358677705
69	496.75306121021276	31.69516508869511	6.107017741722334	5.987369392383786e-5	0.0009119689358677705
70	504.30826208222425	31.69509187693948	6.107523586870488	5.987369392383786e-5	0.0009119689358677705
71	511.33497352321865	31.695016312005688	6.107210626343761	5.987369392383786e-5	0.0009119689358677705
72	520.144952620205	31.694955932687506	6.107498910161717	5.987369392383786e-5	0.0009119689358677705
73	527.4463752871961	31.694886805948055	6.106787852110474	5.987369392383786e-5	0.0009119689358677705
74	535.8514402912115	31.694839870390634	6.10842538748955	5.987369392383786e-5	0.0009119689358677705
75	560.9183367331862	31.694772534712374	6.107493728557026	5.987369392383786e-5	0.0009119689358677705
76	571.6707100551575	31.694712060797894	6.107649859613707	5.987369392383786e-5	0.0009119689358677705
77	587.6351590091363	31.694637225208588	6.107880651730522	5.987369392383786e-5	0.0009119689358677705
78	595.5031182211242	31.694580882027466	6.107355494837411	5.987369392383786e-5	0.0009119689358677705
79	602.8363519661361	31.6945125229547	6.106725638045703	5.987369392383786e-5	0.0009119689358677705
80	610.074759954121	31.694457373322535	6.106869009536055	5.987369392383786e-5	0.0009119689358677705
81	616.3120529621374	31.694367271884754	6.106473648745902	5.987369392383786e-5	0.0009119689358677705
82	623.2091117791133	31.694322776188308	6.106873540881034	5.987369392383786e-5	0.0009119689358677705
83	630.8648475640803	31.694234442620242	6.1061297449696506	5.987369392383786e-5	0.0009119689358677705
84	637.7073554230737	31.694190779557783	6.106637669970105	5.987369392383786e-5	0.0009119689358677705
85	644.3832775190822	31.694113741853563	6.105775979210653	5.987369392383786e-5	0.0009119689358677705
86	651.9686260710587	31.69405860327745	6.1065481188532305	5.987369392383786e-5	0.0009119689358677705
87	658.4159330850234	31.69400829152693	6.105459003820671	5.987369392383786e-5	0.0009119689358677705
88	664.5492232740507	31.69395112230539	6.109640713463543	5.987369392383786e-5	0.0009119689358677705
89	671.0060813180171	31.693888356983702	6.105685297732764	5.987369392383786e-5	0.0009119689358677705
90	677.8412581030279	31.693835024535566	6.106125435656221	5.987369392383786e-5	0.0009119689358677705
91	684.9108469380299	31.693773904955474	6.105009734398784	5.987369392383786e-5	0.0009119689358677705
92	692.7643778710626	31.693714929336934	6.10543296443729	5.987369392383786e-5	0.0009119689358677705
93	699.5457175210468	31.693644186414144	6.105504873873877	5.987369392383786e-5	0.0009119689358677705
94	706.7649230650859	31.693602779377915	6.106462743854776	5.987369392383786e-5	0.0009119689358677705
95	713.7252686271095	31.69353897559116	6.105921588909483	5.987369392383786e-5	0.0009119689358677705
96	721.5105949820718	31.693493619487644	6.106092765665334	5.987369392383786e-5	0.0009119689358677705
97	728.991457443044	31.69340372439123	6.1050594749754	5.987369392383786e-5	0.0009119689358677705
98	736.2310803380096	31.69335256259489	6.108036569448629	5.987369392383786e-5	0.0009119689358677705
99	744.1777864070027	31.69328316472736	6.106012234403907	5.987369392383786e-5	0.0009119689358677705
100	753.0694205920445	31.693224687270376	6.106044803069739	5.987369392383786e-5	0.0009119689358677705


==> experiments/cameraman_128_5/tv_optimal_parameter_16_16_cameraman_128_5_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.6024842463779039 	 23.169897929404108 	 0.8455324241855033 	 25.82644426450049
					 0.8455324241855033	 25.82644426450049


==> experiments/cameraman_128_5/tv_optimal_parameter_2_1_cameraman_128_5.txt <==
# params = (verbose_iter = 1, maxiter = 100, save_results = true, dataset_name = "cameraman_128_5", save_iterations = false, tol = 1.0e-8, num_samples = 1, η₁ = 0.25, η₂ = 0.75, β₁ = 0.25, β₂ = 1.9, Δ₀ = 0.1, α₀ = [1.0e-5; 1.0e-5], save_prefix = "tv_optimal_parameter_(2, 1)_cameraman_128_5"), x = [0.021592031249999998; 0.010898671875000002]
iter	time	function_value	gradient_value	radius_value	stopping_criteria
1	4.489964339882135e-6	39.463777972733304	568.7043768521233	0.025	0.0
2	8.345824023941532	39.463777972733304	568.7043768521233	0.00625	0.0
3	13.215550494962372	34.27671824268303	142.17640061712436	0.00625	0.01767766952966369
4	19.284752985928208	34.27671824268303	142.17640061712436	0.0015625	0.01767766952966369
5	24.349189778906293	33.937843003117926	87.37631502760705	0.0015625	0.004419417382415921
6	29.68502077489393	33.76226509329226	45.872737555395716	0.0015625	0.004419417382415921
7	35.12164197588572	33.716545451089615	33.23735776803918	0.000390625	0.004419417382415921
8	40.31150110589806	33.69764031592773	15.806026830008227	0.000390625	0.0007812500000000007
9	45.78507615491981	33.69278282615455	5.287338232091601	0.000390625	0.0011048543456039816
10	50.94089362194063	33.69278282615455	5.287338232091601	9.765625e-5	0.0011048543456039816
11	56.165968356945086	33.69220738604385	4.38995933683531	9.765625e-5	0.00027621358640099415
12	61.58849367196672	33.691625815950545	1.4569360922807222	9.765625e-5	0.00027621358640099415
13	67.10130304901395	33.691625815950545	1.4569360922807222	2.44140625e-5	0.00027621358640099415
14	72.26860786700854	33.691570821380644	0.554415339773392	2.44140625e-5	6.905339660024977e-5
15	77.89130558702163	33.69156723871027	0.014474267124993292	6.103515625e-6	4.8828125000000694e-5
16	83.21296950202668	33.69156723871027	0.014474267124993292	1.52587890625e-6	4.8828125000000694e-5
17	88.696972034988	33.69156723871027	0.014474267124993292	3.814697265625e-7	4.8828125000000694e-5
18	97.08146522002062	33.69156723871027	0.014474267124993292	9.5367431640625e-8	4.8828125000000694e-5
19	104.37412314198446	33.69156723871027	0.014474267124993292	2.384185791015625e-8	4.8828125000000694e-5
20	111.5469666289282	33.69156723871027	0.014474267124993292	5.960464477539063e-9	4.8828125000000694e-5


==> experiments/cameraman_128_5/tv_optimal_parameter_2_1_cameraman_128_5_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.6024842463779039 	 23.169897929404108 	 0.8007458631047621 	 25.62220430734124
					 0.8007458631047621	 25.62220430734124


==> experiments/cameraman_128_5/tv_optimal_parameter_2_2_cameraman_128_5.txt <==
# params = (verbose_iter = 1, maxiter = 20, save_results = true, dataset_name = "cameraman_128_5", save_iterations = false, tol = 1.0e-5, num_samples = 1, η₁ = 0.25, η₂ = 0.75, β₁ = 0.25, β₂ = 1.9, Δ₀ = 0.1, α₀ = [1.0e-5 1.0e-5; 1.0e-5 1.0e-5], save_prefix = "tv_optimal_parameter_(2, 2)_cameraman_128_5"), x = [0.022892080078125 0.020343251953124995; 0.012391591796875002 0.009610830078124999]
iter	time	function_value	gradient_value	radius_value	stopping_criteria
1	9.819050319492817e-6	39.463777972733304	402.5794309290282	0.025	0.0
2	15.360203102056403	39.463777972733304	402.5794309290282	0.00625	0.0
3	22.35588693304453	34.27671824268303	103.1891986116283	0.00625	0.025
4	31.461232161032967	34.27671824268303	103.1891986116283	0.0015625	0.025
5	39.05970863107359	33.89304328351801	58.17891402288604	0.0015625	0.00541265877365274
6	47.17418539605569	33.76226509329226	39.844108283055974	0.0015625	0.00541265877365274
7	57.85634104005294	33.716545451089615	32.04692361789689	0.000390625	0.006249999999999999
8	67.59007662005024	33.69007114503581	23.239544541016205	0.000390625	0.0015625000000000014
9	76.09541358606657	33.67286807222417	14.200199965199934	0.000390625	0.0013531646934131867
10	88.02369199710665	33.66645862782222	8.927749801050314	0.000390625	0.0011048543456039816
11	96.74169251509011	33.66377633982363	4.011056224069	0.000390625	0.0013531646934131867
12	105.1204950051033	33.66377633982363	4.011056224069	9.765625e-5	0.0013531646934131867
13	113.80951166013256	33.66304298337235	2.074089975274419	9.765625e-5	0.0003906249999999986
14	122.34528535511345	33.66291076590817	2.4352168776744585	2.44140625e-5	0.0003906249999999986
15	131.48592563014245	33.66274119939251	1.661338316701041	4.638671875e-5	9.765625000000139e-5
16	140.83450078614987	33.66261456461375	0.5533484681003952	4.638671875e-5	0.00018554687499999951
17	149.35897476016544	33.66261456461375	0.5533484681003952	1.15966796875e-5	0.00018554687499999951
18	157.6802683561691	33.662595090121044	0.24717174611802253	2.203369140625e-5	4.6386718749999445e-5
19	166.3294223381672	33.662595090121044	0.24717174611802253	5.5084228515625e-6	4.6386718749999445e-5


==> experiments/cameraman_128_5/tv_optimal_parameter_2_2_cameraman_128_5_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.6024842463779039 	 23.169897929404108 	 0.8033632434423034 	 25.898172377602087
					 0.8033632434423034	 25.898172377602087


==> experiments/cameraman_128_5/tv_optimal_parameter_4_4_cameraman_128_5.txt <==
# params = (verbose_iter = 1, maxiter = 40, save_results = true, dataset_name = "cameraman_128_5", save_iterations = false, tol = 1.0e-5, num_samples = 1, η₁ = 0.25, η₂ = 0.75, β₁ = 0.25, β₂ = 1.9, Δ₀ = 0.1, α₀ = [1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5], save_prefix = "tv_optimal_parameter_(4, 4)_cameraman_128_5"), x = [0.03580968261718751 0.02289708496093749 0.023507070312499993 0.036735097656250014; 0.028153554687499995 0.013834584960937507 0.008304799804687499 0.032694814453125005; 0.019524770507812504 0.0105012109375 0.0025876367187499996 0.017343740234375005; 0.013261708984375006 0.007908193359375 0.009884267578125003 0.011185415039062497]
iter	time	function_value	gradient_value	radius_value	stopping_criteria
1	7.812981493771076e-6	39.463777972733304	208.53042341969365	0.025	0.0
2	8.72284924093401	39.463777972733304	208.53042341969365	0.00625	0.0
3	13.864641228923574	34.27671824268303	71.78858215609651	0.00625	0.05000000000000002
4	20.19666657788912	34.12642788485524	79.39180810473113	0.0015625	0.05000000000000002
5	26.11770189186791	33.53725402598714	51.5569043521063	0.00296875	0.011267347735824966
6	31.97364995785756	33.1286478047642	17.30396370622062	0.00296875	0.01969245969273519
7	40.24116987688467	33.1286478047642	17.30396370622062	0.0007421875	0.01969245969273519
8	48.04241969087161	33.06987621820268	10.866055168740232	0.0007421875	0.005554022683492567
9	55.89490781084169	33.04576152546651	8.47046275015912	0.0007421875	0.005937499999999998
10	64.12830055382801	33.03032613078504	6.286234189568463	0.0007421875	0.0059375
11	72.39800353778992	33.029296020393396	6.876260785059065	0.000185546875	0.00555402268349257
12	80.11580617679283	33.02310862483588	4.458779748930191	0.0003525390625	0.0014372399136316607
13	89.13563655677717	33.02027857379401	3.0465397365400486	0.0003525390625	0.0026381607746589716
14	97.24343270779354	33.020241716112004	3.274056030730646	8.8134765625e-5	0.002542195332895509
15	106.69201180379605	33.018816246790884	2.100801921902831	8.8134765625e-5	0.0006595401936647428
16	116.04905212874291	33.01805474085876	1.24339047287948	8.8134765625e-5	0.0006595401936647424
17	127.91578202374512	33.017775440930386	0.9740053191329392	8.8134765625e-5	0.0006595401936647424
18	137.15103553474182	33.0176952678435	1.0518023542645756	2.203369140625e-5	0.0006595401936647437
19	145.85404148773523	33.01758871784746	0.7682258043249591	2.203369140625e-5	0.00017626953124999848
20	154.12583789572818	33.017533362527246	0.572918914233711	2.203369140625e-5	0.0001526538919756741
21	163.616017145745	33.017502377629484	0.44244193371004126	2.203369140625e-5	0.0001588872083059676
22	172.4299158367794	33.01749759982376	0.46595212024896554	5.5084228515625e-6	0.00014615497428201686


==> experiments/cameraman_128_5/tv_optimal_parameter_4_4_cameraman_128_5_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.6024842463779039 	 23.169897929404108 	 0.8189307149992899 	 25.83035848891955
					 0.8189307149992899	 25.83035848891955


==> experiments/cameraman_128_5/tv_optimal_parameter_8_8_cameraman_128_5.txt <==
# params = (verbose_iter = 1, maxiter = 100, save_results = true, dataset_name = "cameraman_128_5", save_iterations = false, tol = 1.0e-8, num_samples = 1, η₁ = 0.25, η₂ = 0.75, β₁ = 0.25, β₂ = 1.9, Δ₀ = 0.1, α₀ = [1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5; 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5 1.0e-5], save_prefix = "tv_optimal_parameter_(8, 8)_cameraman_128_5"), x = [0.03595448089599611 0.03500210357666016 0.052536283264160155 0.05831867767333984 0.03716633392333986 0.04356770111083985 0.041891980895996106 0.04393879486083986; 0.03364094329833986 0.04236164642333985 0.028629728088378905 0.011647611389160154 0.013062406311035155 0.02714680267333985 0.03484699798583986 0.03308430267333985; 0.038650708923339855 0.023986478576660152 0.021690335998535145 0.005164146423340068 2.220446049250313e-16 0.022161451110839846 0.03493977142333985 0.04161945892333985; 0.032991529235839846 0.021233716735839844 0.023360257873535156 0.013347974548339844 0.0020098495483400662 0.03175503326416015 0.026930814514160167 0.04681477142333984; 0.019192701110839847 0.01974209381103515 0.03722866607666016 0.003123130798340067 2.220446049250313e-16 0.010657544860839849 0.022880445251464834 0.018976712951660157; 0.011003995666503917 0.042516752014160164 0.030179334411621104 2.220446049250313e-16 2.220446049250313e-16 0.004607505798340067 0.013347974548339844 0.014894681701660153; 0.017422757873535154 0.019563794860839843 0.02011898590087891 0.0012372207641603782 0.016031156311035157 0.006830640563964846 0.01900715423583985 0.014059720764160157; 0.008245435485839845 0.009792142639160156 0.010719877014160158 0.005226478576660376 0.011028638610839848 0.0072249276733398465 0.0033086776733400663 0.010750318298339848]
iter	time	function_value	gradient_value	radius_value	stopping_criteria
1	7.0160022005438805e-6	39.463777972733304	109.49227246974058	0.025	0.0
2	6.9815023400005884	34.14019534400131	38.71737546801495	0.025	0.19364916834316648
3	13.860702518955804	34.14019534400131	38.71737546801495	0.00625	0.19364916834316648
4	20.850606757972855	33.0875588783264	30.039332028893348	0.011875	0.04841229182759273
5	27.545498583989684	32.599130123019044	19.777163173337822	0.011875	0.09198335447242616
6	34.008228731981944	32.54676166281066	18.874305687243808	0.00296875	0.08834959366063876
7	41.22942410397809	32.35021483791844	13.26691723723891	0.00296875	0.022995838618106536
8	48.05306106497301	32.26662220414476	10.153803274420069	0.00296875	0.022995838618106536
9	54.95105185598368	32.23674224727612	8.400261174761736	0.00296875	0.022995838618106536
10	62.191241374006495	32.2345631840429	8.30437362617672	0.0007421875	0.022995838618106536
11	69.10787927504862	32.21765970384713	7.012684929235435	0.0007421875	0.005748959654526632
12	75.59292253205786	32.20934337835241	6.248391739021283	0.0007421875	0.005748959654526633
13	81.63479824509704	32.20613066794092	5.9873761610669485	0.0007421875	0.005748959654526632
14	88.24560971208848	32.20593552474919	5.957698302608753	0.000185546875	0.005748959654526632
15	95.35214680508943	32.20488808776223	5.848322403749789	0.000185546875	0.0014372399136316552
16	101.97953738609795	32.20442015940691	5.798752264886331	0.000185546875	0.0014372399136316552
17	109.48562516109087	32.204174959756166	5.778232187010442	0.000185546875	0.0014372399136316552
18	119.20109683909686	32.204174959756166	5.778232187010442	4.638671875e-5	0.0014372399136316552
19	126.18473887414439	32.204121971415994	5.771081661728613	4.638671875e-5	0.0003593099784079112
20	132.63812424911885	32.204093722027565	5.76761690482456	4.638671875e-5	0.0003593099784079112
21	139.43407495011343	32.20409088105223	5.766197737118038	1.15966796875e-5	0.0003593099784079112
22	146.14904977212427	32.20409007935318	5.765867182831847	2.899169921875e-6	8.982749460198657e-5
23	152.42616995616117	32.204089981803065	5.765774182280384	7.2479248046875e-7	2.2456873650500102e-5
24	160.02513268619077	32.20408986308232	7.348678752605128	7.2479248046875e-7	5.614218412625699e-6
25	167.52850635221694	32.20408986308232	7.348678752605128	1.811981201171875e-7	5.614218412625699e-6
26	175.2269485972356	32.20408986308232	7.348678752605128	4.5299530029296876e-8	5.614218412625699e-6
27	182.87045178818516	32.20408986308232	7.348678752605128	1.1324882507324219e-8	5.614218412625699e-6
28	190.47442734014476	32.20408986308232	7.348678752605128	2.8312206268310547e-9	5.614218412625699e-6


==> experiments/cameraman_128_5/tv_optimal_parameter_8_8_cameraman_128_5_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.6024842463779039 	 23.169897929404108 	 0.8283161661869191 	 24.406642997315995
					 0.8283161661869191	 24.406642997315995


==> experiments/cameraman_128_5/tv_optimal_parameter_scalar_cameraman_128_5.txt <==
# params = (verbose_iter = 1, maxiter = 100, save_results = true, dataset_name = "cameraman_128_5", save_iterations = false, tol = 1.0e-8, num_samples = 1, η₁ = 0.25, η₂ = 0.75, β₁ = 0.25, β₂ = 1.9, Δ₀ = 0.1, α₀ = 1.0e-5, save_prefix = "tv_optimal_parameter_scalar_cameraman_128_5"), x = 0.015499959716796876
iter	time	function_value	gradient_value	radius_value	stopping_criteria
1	2.7645961381495e-5	39.463777972733304	782.3010081747159	0.025	0.0
2	9.457519632938784	39.463777972733304	782.3010081747159	0.00625	0.0
3	14.344361212919466	34.27671824268303	107.94580975482074	0.00625	0.0125
4	21.106808690936305	34.27671824268303	107.94580975482074	0.0015625	0.0125
5	26.302514700975735	34.120924212331644	4.470023516269126	0.0015625	0.0031249999999999993
6	31.142764482996427	34.120924212331644	4.470023516269126	0.000390625	0.0031249999999999993
7	35.679122360015754	34.120924212331644	4.470023516269126	9.765625e-5	0.0031249999999999993
8	39.98360718297772	34.12067805745364	1.86646011852228	9.765625e-5	0.0001953124999999993
9	44.472597099957056	34.12067805745364	1.86646011852228	2.44140625e-5	0.0001953124999999993
10	49.11026496399427	34.12062538999724	0.31043584357087894	2.44140625e-5	4.8828125000000694e-5
11	53.41930469399085	34.12062538999724	0.31043584357087894	6.103515625e-6	4.8828125000000694e-5
12	57.820223712944426	34.12062384121826	0.008221960366505243	6.103515625e-6	1.2207031249999306e-5
13	62.314820609928574	34.12062384121826	0.008221960366505243	1.52587890625e-6	1.2207031249999306e-5
14	67.21770183288027	34.12062384121826	0.008221960366505243	3.814697265625e-7	1.2207031249999306e-5
15	71.38554215186741	34.12062383089038	0.021819532139577547	7.2479248046875e-7	7.629394531243061e-7
16	75.58947252790676	34.12062383089038	0.021819532139577547	1.811981201171875e-7	7.629394531243061e-7
17	79.77062741888221	34.12062383089038	0.021819532139577547	4.5299530029296876e-8	7.629394531243061e-7
18	84.17190320487134	34.12062383089038	0.021819532139577547	1.1324882507324219e-8	7.629394531243061e-7
19	88.30025865288917	34.12062383089038	0.021819532139577547	2.8312206268310547e-9	7.629394531243061e-7


==> experiments/cameraman_128_5/tv_optimal_parameter_scalar_cameraman_128_5_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.6024842463779039 	 23.169897929404108 	 0.7712146695771449 	 26.379413106579467
					 0.7712146695771449	 26.379413106579467


==> experiments/faces_10/tv_optimal_parameter_scalar_faces_10_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.8258642972411867 	 28.394271923401455 	 0.9211646465664485 	 31.225255880917224
2	 0.7518132509647697 	 28.140811006816516 	 0.9070621096543843 	 32.18527550069985
3	 0.814111170667662 	 28.62987439315823 	 0.9406458539338634 	 32.03091222121985
4	 0.740915528556257 	 28.226198825648513 	 0.9248809839141636 	 32.440391424801575
5	 0.6978596554536305 	 28.2337000313626 	 0.9188818023344151 	 33.05572578555666
6	 0.7947210139976246 	 28.188187507111927 	 0.9183329747010016 	 31.235854255860932
7	 0.7447685270828448 	 28.09089272025051 	 0.9127230369958208 	 32.49408888038157
8	 0.7061081649981669 	 28.262113532236004 	 0.9131944702145505 	 32.91216490362986
9	 0.7076146678940177 	 28.443327057093406 	 0.9215308118345384 	 32.56958172545773
10	 0.7278236583439691 	 28.136506406048344 	 0.9180807289512749 	 32.47425456030531


==> experiments/faces_train_128_10/sumregs_optimal_parameter_patch_16_16_3faces_train_128_10_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.5294330755741197 	 20.584768746836456 	 0.8153026492075048 	 26.07308629265724
2	 0.40272577286507544 	 20.135930787070947 	 0.7936573865748416 	 27.19285263024465
3	 0.48820549644869227 	 20.529623571216078 	 0.8479561264634857 	 26.867354066007717
4	 0.4386123700214698 	 20.344174248589976 	 0.8349844288983426 	 27.174335636340864
5	 0.36120701286105494 	 20.383535264021006 	 0.8255031296053311 	 27.747347125769323
6	 0.49866212002577215 	 20.206029161165958 	 0.8124272662165004 	 26.21238626439412
7	 0.3851775206126884 	 19.956262390978797 	 0.797269181706398 	 27.661733027923457
8	 0.378065195805156 	 20.610705731033132 	 0.8280569094695767 	 27.62177396945789
9	 0.392041007420625 	 20.738185855408965 	 0.8279464577394271 	 27.672571407976832
10	 0.40020549797872296 	 20.174014633412206 	 0.8279544669563248 	 27.400746144743614
					 0.8211058002837733	 27.16241865655157


==> experiments/faces_train_128_10/sumregs_optimal_parameter_patch_4_4_3faces_train_128_10.txt <==
# params = (verbose_iter = 1, maxiter = 200, save_results = true, dataset_name = "faces_train_128_10", save_iterations = false, tol = 1.0e-7, num_samples = 10, η₁ = 0.25, η₂ = 0.75, β₁ = 0.25, β₂ = 1.5, Δ₀ = 1.0e-5, α₀ = [0.0001 0.0001 0.0001 0.0001; 0.0001 0.0001 0.0001 0.0001; 0.0001 0.0001 0.0001 0.0001; 0.0001 0.0001 0.0001 0.0001]

[0.0001 0.0001 0.0001 0.0001; 0.0001 0.0001 0.0001 0.0001; 0.0001 0.0001 0.0001 0.0001; 0.0001 0.0001 0.0001 0.0001]

[0.0001 0.0001 0.0001 0.0001; 0.0001 0.0001 0.0001 0.0001; 0.0001 0.0001 0.0001 0.0001; 0.0001 0.0001 0.0001 0.0001], save_prefix = "sumregs_optimal_parameter_patch_(4, 4, 3)faces_train_128_10"), x = [0.030712572326660182 0.030712572326660182 0.028766377258300797 0.03241549301147462; 0.033145316162109376 0.03071257232666018 0.030226023559570343 0.029982749176025413; 0.031442395477294945 0.029739474792480493 0.029982749176025413 0.031442395477294945; 0.0309558467102051 0.03046929794311526 0.031199121093750025 0.031442395477294945]

[0.030712572326660182 0.030469297943115266 0.029982749176025413 0.0309558467102051; 0.033145316162109376 0.03144239547729495 0.031442395477294945 0.030226023559570336; 0.032172218627929704 0.028766377258300804 0.029739474792480496 0.031199121093750025; 0.0309558467102051 0.02755000534057619 0.030226023559570332 0.03046929794311526]

[0.012223719177246083 0.013196816711425769 0.015143011779785137 0.01271026794433593; 0.012466993560791008 0.0034658413696289055 0.0051687620544433625 0.012710267944335926; 0.0037091157531738274 0.011493896026611322 0.011980444793701162 0.0041956645202636715; 0.011493896026611322 0.014169914245605451 0.011250621643066401 0.004438938903808594]
iter	time	function_value	gradient_value	radius_value	stopping_criteria
1	6.987014785408974e-6	746.3384273223517	10593.022246319335	1.5000000000000002e-5	0.00013856406460551022
2	162.08390552503988	744.4895037189457	10572.193255173433	2.2500000000000005e-5	0.00020784609690826543
3	345.68497326003853	741.7229159560922	10540.974226842076	3.375000000000001e-5	0.0003117691453623981
4	542.7936586791184	737.5883136463721	10494.204186797513	5.062500000000001e-5	0.00046765371804359713
5	724.468640344101	731.4207431608128	10424.138495978468	7.593750000000002e-5	0.000701480577065395
6	902.499840676086	722.2466503702634	10319.139684623435	0.00011390625000000003	0.0010522208655980932
7	1088.270894543035	708.6585028683247	10162.441937291753	0.00017085937500000006	0.0015783312983971404
8	1279.6626911510248	688.6635257511283	9928.993915704894	0.0002562890625000001	0.002367496947595711
9	1464.5162755710771	659.5350072416198	9582.355381967931	0.00038443359375000017	0.0035512454213935674
10	1631.0407211440615	617.7580069850954	9071.695093236132	0.0005766503906250003	0.005326868132090352
11	1823.362897531013	559.3178891363248	8323.20786698111	0.0008649755859375004	0.007990302198135525
12	1999.746214910061	480.8492471954798	7245.019501352506	0.0012974633789062506	0.011985453297203283
13	2139.7350135250017	382.69190654634457	5736.0292800215275	0.0019461950683593758	0.017978179945804928
14	2308.358938131947	275.1184541965099	3754.958595059365	0.0019461950683593758	0.026967269918707397
15	2483.431268421933	207.83356350214945	2156.1921908370136	0.0019461950683593758	0.026967269918707397
16	2619.838048796868	171.7555811716862	983.7953073044248	0.0019461950683593758	0.026967269918707397
17	2797.2454876848496	157.4721308556066	249.89321022798774	0.0019461950683593758	0.026967269918707362
18	3011.373636120814	155.65155792785617	232.4595895138904	0.0019461950683593758	0.026967269918707362
19	3215.925095079816	155.65155792785617	232.4595895138904	0.00048654876708984396	0.026967269918707362
20	3461.77465834585	155.19281929365798	157.783688982024	0.00048654876708984396	0.0063810272585331776
21	3715.978422657936	154.96918346869217	128.18139023822377	0.00048654876708984396	0.006741817479676856
22	3971.756237722002	154.69952740048336	121.96756700566381	0.00048654876708984396	0.005998576065951859
23	4225.485151877045	154.52531588670203	125.032644934641	0.00048654876708984396	0.005674084910794348
24	4477.833408010076	154.3767474344909	114.1162024713131	0.00048654876708984396	0.006381027258533176
25	4734.772471465054	154.15688287890723	119.62204427646505	0.00048654876708984396	0.005417977772363443
26	4973.274559546029	153.97719710712383	113.79994068915045	0.00048654876708984396	0.0054179777723634415
27	5215.184276043088	153.7990943263532	111.67518933009514	0.00048654876708984396	0.005756922648944545
28	5454.705826153164	153.63377044383247	109.76315453241016	0.00048654876708984396	0.005756922648944545
29	5690.665879233158	153.4450162373535	108.11828735621457	0.00048654876708984396	0.005838585205078134
30	5950.091437730123	153.27502015866276	105.42935640541032	0.00048654876708984396	0.0054179777723634415
31	6185.499498179066	153.12748180697298	114.07518566485528	0.00048654876708984396	0.005998576065951857
32	6421.617197987041	153.03259381666487	99.68815316681712	0.00012163719177246099	0.006306392793278644
33	6661.658290230087	152.95063427809185	96.44809109169665	0.00012163719177246099	0.0014996440164879695
34	6901.211513381102	152.896027068202	98.24476708032186	0.00012163719177246099	0.0012872870384248196
35	7144.95598343818	152.84785839623666	96.84720165663713	0.00012163719177246099	0.0012404608288528161
36	7416.8639049632475	152.81187784916065	95.67665703622707	0.00012163719177246099	0.0011917962143503786
37	7687.469228424248	152.74574056274997	96.46387215390847	0.00012163719177246099	0.0013975049365717292
38	7927.186978378217	152.70811193756174	94.73451438361727	0.00012163719177246099	0.001114823277238327
39	8162.981121918187	152.66789672407944	92.82936653059812	0.00012163719177246099	0.0010879561175816063
40	8401.241710636183	152.60160694683762	93.59160760279381	0.00012163719177246099	0.0013544944430908638
41	8637.380542388186	152.5653897956679	94.75636436865831	0.00012163719177246099	0.001141058002540435
42	8874.793964211247	152.52101344396007	92.94566332047464	0.00012163719177246099	0.0011410580025404344
43	9111.833538360312	152.4727422834143	93.9595455899776	0.00012163719177246099	0.001216371917724612
44	9348.360728003317	152.4364973164263	91.59382108460572	0.00012163719177246099	0.001087956117581605
45	9587.585447683348	152.3844334558571	92.17086403054785	0.00012163719177246099	0.0012163719177246126
46	9828.476842846372	152.33625343963914	94.05161043746283	0.00012163719177246099	0.0012872870384248172
47	10058.164669035352	152.29671315362216	91.67882246330159	0.00012163719177246099	0.0011917962143503762
48	10287.32665420638	152.24951240439827	91.83834162713295	0.00012163719177246099	0.0012163719177246126
49	10514.055790002341	152.21270274435665	91.93924902527712	0.00012163719177246099	0.001141058002540431
50	10740.260745146428	152.16451499942247	91.8132904293987	0.00012163719177246099	0.0012872870384248178
51	10968.428043145454	152.117050796483	91.53471056459523	0.00012163719177246099	0.0011917962143503762
52	11198.021985027473	152.0698767783799	92.81022303445623	0.00012163719177246099	0.0013324686753071748
53	11446.316841318388	152.0369093892066	92.02077614599493	0.00012163719177246099	0.001087956117581605
54	11697.57365207537	151.9922537874778	92.0696882826571	0.00012163719177246099	0.0012404608288528129
55	11921.962850406417	151.94495162979052	92.37110171100693	0.00012163719177246099	0.0013544944430908582
56	12168.109493135475	151.89875281900873	91.06489411628395	0.00012163719177246099	0.0013324686753071753


==> experiments/faces_train_128_10/sumregs_optimal_parameter_patch_4_4_3faces_train_128_10_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.5294330755741197 	 20.584768746836456 	 0.8093839781591676 	 25.959191343930765
2	 0.40272577286507544 	 20.135930787070947 	 0.7860546760547605 	 27.123932125168736
3	 0.48820549644869227 	 20.529623571216078 	 0.8438054020319679 	 26.792228762256283
4	 0.4386123700214698 	 20.344174248589976 	 0.826833303635862 	 27.074073493593506
5	 0.36120701286105494 	 20.383535264021006 	 0.8233920226302072 	 27.722038999333904
6	 0.49866212002577215 	 20.206029161165958 	 0.8078793431887572 	 26.14574063476033
7	 0.3851775206126884 	 19.956262390978797 	 0.7865418118181963 	 27.524681529490387
8	 0.378065195805156 	 20.610705731033132 	 0.823685274324047 	 27.615814572197166
9	 0.392041007420625 	 20.738185855408965 	 0.8238886316589216 	 27.590160586374274
10	 0.40020549797872296 	 20.174014633412206 	 0.8165826616610701 	 27.28824620848642
					 0.8148047105162958	 27.08361082555918


==> experiments/faces_train_128_10/sumregs_optimal_parameter_patch_8_8_3faces_train_128_10_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.5294330755741197 	 20.584768746836456 	 0.8129894222143579 	 26.03147395285466
2	 0.40272577286507544 	 20.135930787070947 	 0.7912955872888655 	 27.204421382191622
3	 0.48820549644869227 	 20.529623571216078 	 0.8470952254278913 	 26.861284279000873
4	 0.4386123700214698 	 20.344174248589976 	 0.8331656947807212 	 27.176000922238405
5	 0.36120701286105494 	 20.383535264021006 	 0.8262858438232035 	 27.78821085621423
6	 0.49866212002577215 	 20.206029161165958 	 0.811972440690998 	 26.194589425694915
7	 0.3851775206126884 	 19.956262390978797 	 0.7928933020291336 	 27.616311107745894
8	 0.378065195805156 	 20.610705731033132 	 0.8274138325121314 	 27.674544856822312
9	 0.392041007420625 	 20.738185855408965 	 0.8286473529256964 	 27.681997243855587
10	 0.40020549797872296 	 20.174014633412206 	 0.8245390931704252 	 27.392250899594657
					 0.8196297794863424	 27.162108492621314


==> experiments/faces_train_128_10/sumregs_optimal_parameter_scalar_faces_train_128_10_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.5294330755741197 	 20.584768746836456 	 0.8036253446688175 	 25.78026133690189
2	 0.40272577286507544 	 20.135930787070947 	 0.7919853066006 	 27.156189846169312
3	 0.48820549644869227 	 20.529623571216078 	 0.8414189206243505 	 26.717128112961124
4	 0.4386123700214698 	 20.344174248589976 	 0.8343988384548716 	 27.048076347492362
5	 0.36120701286105494 	 20.383535264021006 	 0.8342460338938757 	 27.695177793333126
6	 0.49866212002577215 	 20.206029161165958 	 0.8087808029752999 	 26.046247491793327
7	 0.3851775206126884 	 19.956262390978797 	 0.7934053429489911 	 27.53951450889197
8	 0.378065195805156 	 20.610705731033132 	 0.8264887453886378 	 27.575979431551943
9	 0.392041007420625 	 20.738185855408965 	 0.8286962783947739 	 27.51033852803291
10	 0.40020549797872296 	 20.174014633412206 	 0.8249099721446709 	 27.305638937454702
					 0.8187955586094888	 27.037455233458267


==> experiments/faces_train_128_10/tv_optimal_parameter_2_2_faces_train_128_10_quality.txt <==
img_num 	 orig_ssim 	 orig_psnr 	 out_ssim 	 out_psnr
1	 0.5294330755741197 	 20.584768746836456 	 0.80930764298999 	 25.931170370179366
2	 0.40272577286507544 	 20.135930787070947 	 0.7865392968373163 	 27.10428875816271
3	 0.48820549644869227 	 20.529623571216078 	 0.8435777033422039 	 26.77541795687739
4	 0.4386123700214698 	 20.344174248589976 	 0.8255878946948796 	 27.046128381790346
5	 0.36120701286105494 	 20.383535264021006 	 0.8224501118125875 	 27.70833949164785
6	 0.49866212002577215 	 20.206029161165958 	 0.8072005938585597 	 26.099866095084117
7	 0.3851775206126884 	 19.956262390978797 	 0.7863761070777892 	 27.500888486905488
8	 0.378065195805156 	 20.610705731033132 	 0.8222504628480299 	 27.600776576734503
9	 0.392041007420625 	 20.738185855408965 	 0.822958360025061 	 27.565097249765405
10	 0.40020549797872296 	 20.174014633412206 	 0.8155039438209021 	 27.257566086527167
					 0.8141752117307319	 27.05895394536743

